On Fourier analysis of polynomial multigrid for arbitrary multi-stage cycles

The Fourier analysis of the \emph{p}-multigrid acceleration technique is considered for a dual-time scheme applied to the advection-diffusion equation with various cycle configurations. It is found that improved convergence can be achieved through \emph{V}-cycle asymmetry where additional prolongation smoothing is applied. Experiments conducted on the artificial compressibility formulation of the Navier--Stokes equations found that these analytic findings could be observed numerically in the pressure residual, whereas velocity terms---which are more hyperbolic in character---benefited primarily from increased pseudo-time steps.

==> Figs/data/BDF1_region.csv <==
x,y
-0,0
0.0020133,-0.063424
0.0080452,-0.12659
0.018071,-0.18925
0.032051,-0.25115
0.049929,-0.31203
0.071632,-0.37166
0.097073,-0.42979
0.12615,-0.4862
0.15875,-0.54064
0.19473,-0.59291
0.23396,-0.64279
0.27627,-0.69008
0.32149,-0.73459
0.36945,-0.77615
0.41994,-0.81458
0.47277,-0.84973
0.52773,-0.88145
0.58458,-0.90963
0.64311,-0.93415
0.70308,-0.9549
0.76424,-0.97181
0.82635,-0.98481
0.88916,-0.99384
0.95242,-0.99887
1.0159,-0.99987
1.0792,-0.99685
1.1423,-0.98982
1.2048,-0.9788
1.2665,-0.96384
1.3271,-0.945
1.3863,-0.92235
1.4441,-0.89599
1.5,-0.86603
1.5539,-0.83257
1.6056,-0.79576
1.6549,-0.75575
1.7015,-0.71269
1.7453,-0.66677
1.7861,-0.61816
1.8237,-0.56706
1.858,-0.51368
1.8888,-0.45823
1.9161,-0.40093
1.9397,-0.34202
1.9595,-0.28173
1.9754,-0.22031
1.9874,-0.158
1.9955,-0.095056
1.9995,-0.031728
1.9995,0.031728
1.9955,0.095056
1.9874,0.158
1.9754,0.22031
1.9595,0.28173
1.9397,0.34202
1.9161,0.40093
1.8888,0.45823
1.858,0.51368
1.8237,0.56706
1.7861,0.61816
1.7453,0.66677
1.7015,0.71269
1.6549,0.75575
1.6056,0.79576
1.5539,0.83257
1.5,0.86603
1.4441,0.89599
1.3863,0.92235
1.3271,0.945
1.2665,0.96384
1.2048,0.9788
1.1423,0.98982
1.0792,0.99685
1.0159,0.99987
0.95242,0.99887
0.88916,0.99384
0.82635,0.98481
0.76424,0.97181
0.70308,0.9549
0.64311,0.93415
0.58458,0.90963
0.52773,0.88145
0.47277,0.84973
0.41994,0.81458
0.36945,0.77615
0.32149,0.73459
0.27627,0.69008
0.23396,0.64279
0.19473,0.59291
0.15875,0.54064
0.12615,0.4862
0.097073,0.42979
0.071632,0.37166
0.049929,0.31203
0.032051,0.25115
0.018071,0.18925
0.0080452,0.12659
0.0020133,0.063424
-0,2.4493e-16


==> Figs/data/BDF2_region.csv <==
x,y
8.3267e-17,0
4.0535e-06,0.063552
6.4725e-05,0.12761
0.00032657,0.19267
0.0010273,0.2592
0.0024929,0.32761
0.0051312,0.39829
0.0094233,0.47152
0.015914,0.54753
0.0252,0.62647
0.03792,0.70836
0.054735,0.79317
0.076323,0.88072
0.10336,0.97076
0.13649,1.0629
0.17635,1.1567
0.22352,1.2515
0.2785,1.3466
0.34174,1.4414
0.4136,1.5349
0.49432,1.6263
0.58406,1.7145
0.68286,1.7986
0.79061,1.8775
0.9071,1.9502
1.032,2.0156
1.1648,2.0727
1.3049,2.1205
1.4516,2.1581
1.604,2.1845
1.7611,2.1991
1.922,2.2011
2.0853,2.1899
2.25,2.1651
2.4147,2.1263
2.578,2.0734
2.7386,2.0064
2.895,1.9253
3.0459,1.8305
3.19,1.7222
3.3258,1.6012
3.4521,1.4681
3.5677,1.3237
3.6715,1.1692
3.7624,1.0054
3.8396,0.83379
3.9023,0.65552
3.9499,0.47202
3.9819,0.28474
3.998,0.095168
3.998,-0.095168
3.9819,-0.28474
3.9499,-0.47202
3.9023,-0.65552
3.8396,-0.83379
3.7624,-1.0054
3.6715,-1.1692
3.5677,-1.3237
3.4521,-1.4681
3.3258,-1.6012
3.19,-1.7222
3.0459,-1.8305
2.895,-1.9253
2.7386,-2.0064
2.578,-2.0734
2.4147,-2.1263
2.25,-2.1651
2.0853,-2.1899
1.922,-2.2011
1.7611,-2.1991
1.604,-2.1845
1.4516,-2.1581
1.3049,-2.1205
1.1648,-2.0727
1.032,-2.0156
0.9071,-1.9502
0.79061,-1.8775
0.68286,-1.7986
0.58406,-1.7145
0.49432,-1.6263
0.4136,-1.5349
0.34174,-1.4414
0.2785,-1.3466
0.22352,-1.2515
0.17635,-1.1567
0.13649,-1.0629
0.10336,-0.97076
0.076323,-0.88072
0.054735,-0.79317
0.03792,-0.70836
0.0252,-0.62647
0.015914,-0.54753
0.0094233,-0.47152
0.0051312,-0.39829
0.0024929,-0.32761
0.0010273,-0.2592
0.00032657,-0.19267
6.4725e-05,-0.12761
4.0535e-06,-0.063552
8.3267e-17,-2.4493e-16


==> Figs/data/BDF3_region.csv <==
x,y
-1.0177e-16,0
-4.0426e-06,0.063467
-6.4031e-05,0.12694
-0.0003187,0.19047
-0.00098338,0.25418
-0.0023269,0.31826
-0.0046411,0.38308
-0.0082036,0.4491
-0.013237,0.51696
-0.019866,0.58741
-0.028074,0.66137
-0.037661,0.73983
-0.048209,0.82385
-0.059052,0.91455
-0.069256,1.013
-0.077608,1.1201
-0.082619,1.2369
-0.082536,1.3638
-0.075372,1.5014
-0.058944,1.6495
-0.030925,1.8081
0.01109,1.9762
0.069517,2.1527
0.1467,2.336
0.24482,2.5241
0.36583,2.7143
0.51134,2.9036
0.68257,3.0889
0.88024,3.2663
1.1045,3.432
1.355,3.582
1.6307,3.7122
1.9298,3.8185
2.25,3.8971
2.5883,3.9443
2.941,3.9569
3.304,3.9322
3.6727,3.8679
4.042,3.7626
4.4067,3.6154
4.7611,3.4263
5.0998,3.1962
5.4174,2.9265
5.7084,2.6197
5.9681,2.2789
6.192,1.9081
6.376,1.5117
6.517,1.0948
6.6125,0.66296
6.6606,0.22201
6.6606,-0.22201
6.6125,-0.66296
6.517,-1.0948
6.376,-1.5117
6.192,-1.9081
5.9681,-2.2789
5.7084,-2.6197
5.4174,-2.9265
5.0998,-3.1962
4.7611,-3.4263
4.4067,-3.6154
4.042,-3.7626
3.6727,-3.8679
3.304,-3.9322
2.941,-3.9569
2.5883,-3.9443
2.25,-3.8971
1.9298,-3.8185
1.6307,-3.7122
1.355,-3.582
1.1045,-3.432
0.88024,-3.2663
0.68257,-3.0889
0.51134,-2.9036
0.36583,-2.7143
0.24482,-2.5241
0.1467,-2.336
0.069517,-2.1527
0.01109,-1.9762
-0.030925,-1.8081
-0.058944,-1.6495
-0.075372,-1.5014
-0.082536,-1.3638
-0.082619,-1.2369
-0.077608,-1.1201
-0.069256,-1.013
-0.059052,-0.91455
-0.048209,-0.82385
-0.037661,-0.73983
-0.028074,-0.66137
-0.019866,-0.58741
-0.013237,-0.51696
-0.0082036,-0.4491
-0.0046411,-0.38308
-0.0023269,-0.31826
-0.00098338,-0.25418
-0.0003187,-0.19047
-6.4031e-05,-0.12694
-4.0426e-06,-0.063467
-1.0177e-16,-2.4493e-16


==> Figs/data/BDF_stability/OERK5dgp4.csv <==
x,y
-60.821,-79.05
-61.512,-79.062
-62.362,-79.068
-63.213,-79.064
-64.034,-79.05
-64.745,-79.03
-65.596,-78.995
-66.446,-78.949
-67.297,-78.892
-67.978,-78.838
-68.829,-78.758
-69.51,-78.686
-70.36,-78.585
-71.041,-78.494
-71.887,-78.37
-72.573,-78.259
-73.253,-78.141
-73.934,-78.013
-74.692,-77.86
-75.465,-77.692
-76.146,-77.534
-76.827,-77.366
-77.508,-77.189
-78.156,-77.01
-78.744,-76.84
-79.379,-76.647
-80.06,-76.431
-80.741,-76.204
-81.353,-75.99
-81.932,-75.779
-82.613,-75.521
-83.149,-75.31
-83.804,-75.042
-84.373,-74.8
-84.995,-74.526
-85.512,-74.29
-86.186,-73.972
-86.697,-73.722
-87.258,-73.44
-87.888,-73.112
-88.398,-72.838
-88.909,-72.556
-89.448,-72.25
-90.03,-71.91
-90.594,-71.57
-91.121,-71.244
-91.632,-70.919
-92.142,-70.586
-92.653,-70.245
-93.163,-69.895
-93.674,-69.536
-94.154,-69.19
-94.616,-68.85
-95.068,-68.51
-95.546,-68.143
-96.056,-67.741
-96.567,-67.331
-96.993,-66.98
-97.417,-66.625
-97.928,-66.188
-98.383,-65.79
-98.779,-65.438
-99.289,-64.975
-99.695,-64.6
-100.14,-64.18
-100.59,-63.75
-100.99,-63.357
-101.45,-62.9
-101.84,-62.504
-102.28,-62.05
-102.69,-61.622
-103.09,-61.2
-103.54,-60.711
-103.88,-60.338
-104.33,-59.84
-104.73,-59.385
-105.08,-58.99
-105.52,-58.48
-105.93,-57.999
-106.27,-57.593
-106.66,-57.12
-107.07,-56.61
-107.46,-56.132
-107.8,-55.704
-108.16,-55.25
-108.55,-54.74
-108.94,-54.23
-109.33,-53.721
-109.67,-53.267
-110.01,-52.809
-110.35,-52.346
-110.71,-51.85
-111.08,-51.34
-111.44,-50.83
-111.8,-50.32
-112.16,-49.81
-112.51,-49.3
-112.86,-48.79
-113.21,-48.28
-113.56,-47.77
-113.9,-47.26
-114.24,-46.75
-114.57,-46.24
-114.9,-45.73
-115.23,-45.22
-115.56,-44.71
-115.89,-44.2
-116.21,-43.69
-116.53,-43.18
-116.85,-42.67
-117.16,-42.16
-117.5,-41.61
-117.84,-41.049
-118.18,-40.484
-118.5,-39.95
-118.8,-39.44
-119.1,-38.93
-119.39,-38.42
-119.71,-37.873
-120.05,-37.277
-120.37,-36.72
-120.65,-36.21
-120.93,-35.7
-121.24,-35.141
-121.58,-34.515
-121.86,-34
-122.13,-33.49
-122.43,-32.914
-122.75,-32.3
-123.01,-31.79
-123.28,-31.256
-123.61,-30.6
-123.86,-30.09
-124.13,-29.531
-124.44,-28.9
-124.68,-28.39
-124.98,-27.725
-125.22,-27.2
-125.5,-26.596
-125.75,-26.01
-126.01,-25.426
-126.26,-24.82
-126.52,-24.21
-126.75,-23.63
-127.02,-22.95
-127.22,-22.44
-127.48,-21.76
-127.71,-21.143
-127.91,-20.57
-128.15,-19.89
-128.38,-19.21
-128.56,-18.682
-128.77,-18.02
-128.98,-17.34
-129.18,-16.66
-129.38,-15.98
-129.57,-15.3
-129.75,-14.62
-129.92,-13.942
-130.08,-13.26
-130.24,-12.58
-130.39,-11.9
-130.53,-11.22
-130.66,-10.54
-130.79,-9.86
-130.93,-9.01
-131.04,-8.33
-131.13,-7.65
-131.24,-6.8
-131.32,-6.12
-131.41,-5.27
-131.47,-4.59
-131.53,-3.74
-131.58,-2.89
-131.62,-2.0512
-131.64,-1.36
-131.66,-0.51
-131.66,0.34
-131.65,1.19
-131.62,2.04
-131.59,2.72
-131.54,3.57
-131.48,4.42
-131.43,5.1
-131.34,5.95
-131.26,6.63
-131.16,7.48
-131.06,8.16
-130.94,8.9382
-130.82,9.69
-130.69,10.37
-130.56,11.05
-130.42,11.73
-130.26,12.493
-130.09,13.236
-129.92,13.94
-129.75,14.614
-129.58,15.258
-129.41,15.877
-129.23,16.49
-129.03,17.17
-128.82,17.85
-128.61,18.53
-128.39,19.197
-128.21,19.72
-127.97,20.4
-127.73,21.08
-127.54,21.604
-127.29,22.27
-127.03,22.94
-126.82,23.46
-126.55,24.14
-126.33,24.65
-126.05,25.33
-125.83,25.84
-125.53,26.52
-125.3,27.03
-124.99,27.71
-124.76,28.22
-124.47,28.819
-124.19,29.41
-123.95,29.92
-123.62,30.575
-123.36,31.11
-123.1,31.62
-122.77,32.258
-122.49,32.81
-122.22,33.32
-121.92,33.881
-121.58,34.51
-121.31,35.02
-121.03,35.53
-120.73,36.067
-120.39,36.675
-120.08,37.23
-119.79,37.74
-119.49,38.25
-119.2,38.76
-118.86,39.337
-118.52,39.913
-118.19,40.46
-117.89,40.97
-117.58,41.48
-117.26,41.99
-116.95,42.5
-116.63,43.01
-116.31,43.535
-115.97,44.074
-115.63,44.609
-115.29,45.14
-114.94,45.666
-114.6,46.188
-114.26,46.706
-113.92,47.219
-113.58,47.728
-113.24,48.233
-112.9,48.733
-112.56,49.229
-112.22,49.721
-111.88,50.208
-111.54,50.691
-111.2,51.17
-110.83,51.68
-110.46,52.19
-110.09,52.7
-109.71,53.21
-109.33,53.72
-108.99,54.17
-108.65,54.614
-108.29,55.08
-107.89,55.59
-107.48,56.1
-107.12,56.556
-106.78,56.974
-106.38,57.46
-105.95,57.97
-105.59,58.401
-105.23,58.82
-104.78,59.33
-104.39,59.769
-104.03,60.18
-103.56,60.69
-103.2,61.079
-102.77,61.54
-102.35,61.979
-101.95,62.39
-101.5,62.849
-101.11,63.24
-100.65,63.69
-100.23,64.09
-99.8,64.501
-99.327,64.94
-98.949,65.285
-98.438,65.741
-97.995,66.13
-97.588,66.48
-97.077,66.91
-96.58,67.32
-96.158,67.66
-95.716,68.01
-95.205,68.405
-94.695,68.791
-94.184,69.168
-93.682,69.53
-93.199,69.87
-92.704,70.21
-92.197,70.55
-91.677,70.89
-91.143,71.23
-90.611,71.56
-90.1,71.868
-89.59,72.168
-89.079,72.46
-88.541,72.76
-87.911,73.1
-87.377,73.378
-86.867,73.638
-86.231,73.95
-85.676,74.214
-85.141,74.46
-84.484,74.752
-83.974,74.971
-83.293,75.252
-82.719,75.48
-82.102,75.716
-81.421,75.966
-80.868,76.16
-80.23,76.375
-79.55,76.594
-78.869,76.803
-78.188,77.001
-77.539,77.18
-76.891,77.35
-76.204,77.52
-75.475,77.69
-74.785,77.841
-74.104,77.98
-73.423,78.109
-72.743,78.23
-71.892,78.369
-71.211,78.47
-70.531,78.563
-69.68,78.667
-68.999,78.741
-68.148,78.823
-67.457,78.88
-66.617,78.939
-65.766,78.987
-64.915,79.024
-64.064,79.049
-63.383,79.062
-62.533,79.068
-61.682,79.064
-60.831,79.05
-60.15,79.032
-59.299,79
-58.448,78.959
-57.598,78.909
-56.917,78.863
-56.066,78.796
-55.215,78.722
-54.535,78.656
-53.684,78.567
-53.003,78.489
-52.152,78.385
-51.471,78.297
-50.769,78.2
-49.94,78.079
-49.259,77.974
-48.548,77.86
-47.728,77.722
-47.047,77.601
-46.366,77.477
-45.686,77.347
-44.843,77.18
-44.154,77.038
-43.473,76.893
-42.793,76.742
-42.112,76.587
-41.431,76.427
-40.751,76.262
-40.07,76.091
-39.389,75.915
-38.709,75.733
-38.028,75.546
-37.347,75.353
-36.667,75.154
-36.054,74.97
-35.475,74.791
-34.795,74.574
-34.114,74.351
-33.433,74.121
-32.923,73.943
-32.242,73.7
-31.562,73.449
-31.051,73.256
-30.37,72.99
-29.797,72.76
-29.179,72.505
-28.579,72.25
-27.988,71.991
-27.43,71.74
-26.797,71.447
-26.286,71.204
-25.647,70.89
-25.095,70.611
-24.585,70.346
-24.011,70.04
-23.393,69.7
-22.883,69.411
-22.372,69.114
-21.862,68.809
-21.351,68.495
-20.837,68.17
-20.314,67.83
-19.805,67.49
-19.309,67.149
-18.799,66.787
-18.288,66.415
-17.778,66.032
-17.267,65.637
-16.818,65.28
-16.402,64.94
-15.906,64.523
-15.406,64.09
-15.024,63.75
-14.545,63.31
-14.11,62.9
-13.694,62.496
-13.247,62.05
-12.843,61.633
-12.434,61.2
-11.992,60.718
-11.652,60.335
-11.224,59.84
-10.801,59.334
-10.46,58.915
-10.117,58.48
-9.7262,57.97
-9.3481,57.46
-8.9821,56.95
-8.6277,56.44
-8.2846,55.93
-7.9524,55.42
-7.6308,54.91
-7.3194,54.4
-7.0179,53.89
-6.7167,53.364
-6.3764,52.747
-6.0807,52.19
-5.8188,51.68
-5.5255,51.088
-5.2402,50.49
-5.0055,49.98
-4.7048,49.3
-4.4878,48.79
-4.2099,48.11
-3.994,47.56
-3.7532,46.92
-3.5084,46.24
-3.3133,45.674
-3.1072,45.05
-2.8928,44.37
-2.6887,43.69
-2.4945,43.01
-2.3101,42.33
-2.135,41.65
-1.969,40.97
-1.8118,40.29
-1.6631,39.61
-1.5226,38.93
-1.3899,38.25
-1.2648,37.57
-1.1189,36.72
-1.0102,36.04
-0.90813,35.36
-0.78985,34.51
-0.70231,33.83
-0.60112,32.98
-0.52683,32.3
-0.4414,31.45
-0.37904,30.77
-0.30803,29.92
-0.25025,29.155
-0.19834,28.39
-0.14681,27.54
-0.10134,26.69
-0.06918,26.01
-0.034025,25.16
-0.003892,24.31
0.021572,23.46
0.042715,22.61
0.059879,21.76
0.073402,20.91
0.083612,20.06
0.09009,19.313
0.094625,18.53
0.09722,17.68
0.097693,16.83
0.096325,15.98
0.093387,15.13
0.090079,14.45
0.084909,13.6
0.07885,12.75
0.072125,11.9
0.064945,11.05
0.057505,10.2
0.049989,9.35
0.042562,8.5
0.035379,7.65
0.028579,6.8
0.022286,5.95
0.01661,5.1
0.011646,4.25
0.0074746,3.4
0.0041619,2.55
0.001759,1.7
0.00030267,0.85
-0.00018522,0
0.00030267,-0.85
0.001759,-1.7
0.0041619,-2.55
0.0074746,-3.4
0.011646,-4.25
0.01661,-5.1
0.022286,-5.95
0.028579,-6.8
0.035379,-7.65
0.042562,-8.5
0.049989,-9.35
0.057505,-10.2
0.064945,-11.05
0.072125,-11.9
0.07885,-12.75
0.084909,-13.6
0.090079,-14.45
0.093387,-15.13
0.096325,-15.98
0.097693,-16.83
0.09722,-17.68
0.094625,-18.53
0.09009,-19.313
0.083612,-20.06
0.073402,-20.91
0.059879,-21.76
0.042715,-22.61
0.021572,-23.46
-0.003892,-24.31
-0.034025,-25.16
-0.06918,-26.01
-0.10134,-26.69
-0.14681,-27.54
-0.19834,-28.39
-0.25025,-29.155
-0.30803,-29.92
-0.37904,-30.77
-0.4414,-31.45
-0.52683,-32.3
-0.60112,-32.98
-0.70231,-33.83
-0.78985,-34.51
-0.90813,-35.36
-1.0102,-36.04
-1.1189,-36.72
-1.2648,-37.57
-1.3899,-38.25
-1.5226,-38.93
-1.6631,-39.61
-1.8118,-40.29
-1.969,-40.97
-2.135,-41.65
-2.3101,-42.33
-2.4945,-43.01
-2.6887,-43.69
-2.8928,-44.37
-3.1072,-45.05
-3.3133,-45.674
-3.5084,-46.24
-3.7532,-46.92
-3.994,-47.56
-4.2099,-48.11
-4.4878,-48.79
-4.7048,-49.3
-5.0055,-49.98
-5.2402,-50.49
-5.5255,-51.088
-5.8188,-51.68
-6.0807,-52.19
-6.3764,-52.747
-6.7167,-53.364
-7.0179,-53.89
-7.3194,-54.4
-7.6308,-54.91
-7.9524,-55.42
-8.2846,-55.93
-8.6277,-56.44
-8.9821,-56.95
-9.3481,-57.46
-9.7262,-57.97
-10.117,-58.48
-10.46,-58.915
-10.801,-59.334
-11.224,-59.84
-11.652,-60.335
-11.992,-60.718
-12.434,-61.2
-12.843,-61.633
-13.247,-62.05
-13.694,-62.496
-14.11,-62.9
-14.545,-63.31
-15.024,-63.75
-15.406,-64.09
-15.906,-64.523
-16.402,-64.94
-16.818,-65.28
-17.267,-65.637
-17.778,-66.032
-18.288,-66.415
-18.799,-66.787
-19.309,-67.149
-19.805,-67.49
-20.314,-67.83
-20.837,-68.17
-21.351,-68.495
-21.862,-68.809
-22.372,-69.114
-22.883,-69.411
-23.393,-69.7
-24.011,-70.04
-24.585,-70.346
-25.095,-70.611
-25.647,-70.89
-26.286,-71.204
-26.797,-71.447
-27.43,-71.74
-27.988,-71.991
-28.579,-72.25
-29.179,-72.505
-29.797,-72.76
-30.37,-72.99
-31.051,-73.256
-31.562,-73.449
-32.242,-73.7
-32.923,-73.943
-33.433,-74.121
-34.114,-74.351
-34.795,-74.574
-35.475,-74.791
-36.054,-74.97
-36.667,-75.154
-37.347,-75.353
-38.028,-75.546
-38.709,-75.733
-39.389,-75.915
-40.07,-76.091
-40.751,-76.262
-41.431,-76.427
-42.112,-76.587
-42.793,-76.742
-43.473,-76.893
-44.154,-77.038
-44.843,-77.18
-45.686,-77.347
-46.366,-77.477
-47.047,-77.601
-47.728,-77.722
-48.548,-77.86
-49.259,-77.974
-49.94,-78.079
-50.769,-78.2
-51.471,-78.297
-52.152,-78.385
-53.003,-78.489
-53.684,-78.567
-54.535,-78.656
-55.215,-78.722
-56.066,-78.796
-56.917,-78.863
-57.598,-78.909
-58.448,-78.959
-59.299,-79
-60.15,-79.032


==> Figs/data/BDF_stability/OERK5dgp4_BDF2-1.csv <==
x,y
-58.984,-78.88
-59.81,-78.929
-60.661,-78.971
-61.512,-79.004
-62.362,-79.029
-63.213,-79.044
-64.064,-79.049
-64.915,-79.043
-65.766,-79.028
-66.617,-79.001
-67.467,-78.963
-68.318,-78.914
-68.999,-78.866
-69.85,-78.795
-70.701,-78.711
-71.381,-78.635
-72.141,-78.54
-72.913,-78.432
-73.594,-78.328
-74.354,-78.2
-75.125,-78.059
-75.806,-77.924
-76.486,-77.779
-77.167,-77.624
-77.848,-77.459
-78.529,-77.284
-79.209,-77.098
-79.89,-76.901
-80.571,-76.693
-81.172,-76.5
-81.762,-76.302
-82.442,-76.062
-83.098,-75.82
-83.634,-75.614
-84.314,-75.341
-84.825,-75.128
-85.506,-74.832
-86.016,-74.602
-86.682,-74.29
-87.207,-74.035
-87.718,-73.779
-88.371,-73.44
-88.909,-73.151
-89.419,-72.868
-89.93,-72.577
-90.486,-72.25
-91.047,-71.91
-91.591,-71.57
-92.119,-71.23
-92.633,-70.89
-93.133,-70.55
-93.62,-70.21
-94.096,-69.87
-94.56,-69.53
-95.035,-69.173
-95.546,-68.78
-96.056,-68.377
-96.522,-68
-96.934,-67.66
-97.417,-67.251
-97.928,-66.81
-98.313,-66.47
-98.779,-66.05
-99.245,-65.62
-99.63,-65.259
-100.14,-64.77
-100.49,-64.43
-100.99,-63.928
-101.33,-63.58
-101.83,-63.07
-102.18,-62.696
-102.63,-62.22
-103.03,-61.777
-103.4,-61.37
-103.85,-60.86
-104.22,-60.436
-104.59,-60.01
-105.02,-59.5
-105.42,-59.03
-105.76,-58.616
-106.14,-58.14
-106.55,-57.63
-106.95,-57.129
-107.29,-56.692
-107.63,-56.251
-108,-55.76
-108.39,-55.25
-108.76,-54.74
-109.14,-54.23
-109.5,-53.736
-109.84,-53.263
-110.18,-52.786
-110.52,-52.304
-110.86,-51.818
-111.2,-51.328
-111.54,-50.83
-111.89,-50.32
-112.24,-49.81
-112.58,-49.3
-112.92,-48.79
-113.26,-48.28
-113.59,-47.77
-113.93,-47.26
-114.26,-46.737
-114.6,-46.209
-114.94,-45.676
-115.29,-45.141
-115.63,-44.602
-115.97,-44.059
-116.3,-43.52
-116.62,-43.01
-116.93,-42.5
-117.24,-41.99
-117.56,-41.48
-117.86,-40.97
-118.18,-40.448
-118.52,-39.878
-118.86,-39.305
-119.18,-38.76
-119.48,-38.25
-119.78,-37.74
-120.07,-37.23
-120.39,-36.674
-120.73,-36.076
-121.04,-35.53
-121.33,-35.02
-121.61,-34.51
-121.92,-33.942
-122.26,-33.32
-122.54,-32.81
-122.81,-32.3
-123.11,-31.727
-123.44,-31.11
-123.7,-30.6
-123.96,-30.085
-124.3,-29.412
-124.56,-28.9
-124.81,-28.381
-125.14,-27.71
-125.38,-27.2
-125.67,-26.601
-125.94,-26.01
-126.18,-25.489
-126.47,-24.82
-126.7,-24.31
-126.99,-23.63
-127.21,-23.12
-127.49,-22.44
-127.71,-21.888
-127.96,-21.25
-128.22,-20.572
-128.41,-20.06
-128.66,-19.38
-128.9,-18.7
-129.07,-18.19
-129.3,-17.51
-129.51,-16.83
-129.72,-16.15
-129.92,-15.494
-130.09,-14.899
-130.26,-14.28
-130.44,-13.6
-130.61,-12.92
-130.77,-12.24
-130.94,-11.494
-131.11,-10.71
-131.24,-10.03
-131.37,-9.35
-131.48,-8.67
-131.62,-7.82
-131.72,-7.14
-131.81,-6.46
-131.9,-5.61
-131.97,-4.93
-132.05,-4.08
-132.11,-3.23
-132.14,-2.55
-132.18,-1.7
-132.2,-0.85
-132.21,0
-132.2,0.85
-132.18,1.7
-132.14,2.55
-132.11,3.23
-132.05,4.08
-131.97,4.93
-131.9,5.61
-131.81,6.46
-131.72,7.14
-131.62,7.82
-131.48,8.67
-131.37,9.35
-131.24,10.03
-131.11,10.71
-130.94,11.494
-130.77,12.24
-130.61,12.92
-130.44,13.6
-130.26,14.28
-130.09,14.899
-129.92,15.494
-129.72,16.15
-129.51,16.83
-129.3,17.51
-129.07,18.19
-128.9,18.7
-128.66,19.38
-128.41,20.06
-128.22,20.572
-127.96,21.25
-127.71,21.888
-127.49,22.44
-127.21,23.12
-126.99,23.63
-126.7,24.31
-126.47,24.82
-126.18,25.489
-125.94,26.01
-125.67,26.601
-125.38,27.2
-125.14,27.71
-124.81,28.381
-124.56,28.9
-124.3,29.412
-123.96,30.085
-123.7,30.6
-123.44,31.11
-123.11,31.727
-122.81,32.3
-122.54,32.81
-122.26,33.32
-121.92,33.942
-121.61,34.51
-121.33,35.02
-121.04,35.53
-120.73,36.076
-120.39,36.674
-120.07,37.23
-119.78,37.74
-119.48,38.25
-119.18,38.76
-118.86,39.305
-118.52,39.878
-118.18,40.448
-117.86,40.97
-117.56,41.48
-117.24,41.99
-116.93,42.5
-116.62,43.01
-116.3,43.52
-115.97,44.059
-115.63,44.602
-115.29,45.141
-114.94,45.676
-114.6,46.209
-114.26,46.737
-113.93,47.26
-113.59,47.77
-113.26,48.28
-112.92,48.79
-112.58,49.3
-112.24,49.81
-111.89,50.32
-111.54,50.83
-111.2,51.328
-110.86,51.818
-110.52,52.304
-110.18,52.786
-109.84,53.263
-109.5,53.736
-109.14,54.23
-108.76,54.74
-108.39,55.25
-108,55.76
-107.63,56.251
-107.29,56.692
-106.95,57.129
-106.55,57.63
-106.14,58.14
-105.76,58.616
-105.42,59.03
-105.02,59.5
-104.59,60.01
-104.22,60.436
-103.85,60.86
-103.4,61.37
-103.03,61.777
-102.63,62.22
-102.18,62.696
-101.83,63.07
-101.33,63.58
-100.99,63.928
-100.49,64.43
-100.14,64.77
-99.63,65.259
-99.245,65.62
-98.779,66.05
-98.313,66.47
-97.928,66.81
-97.417,67.251
-96.934,67.66
-96.522,68
-96.056,68.377
-95.546,68.78
-95.035,69.173
-94.56,69.53
-94.096,69.87
-93.62,70.21
-93.133,70.55
-92.633,70.89
-92.119,71.23
-91.591,71.57
-91.047,71.91
-90.486,72.25
-89.93,72.577
-89.419,72.868
-88.909,73.151
-88.371,73.44
-87.718,73.779
-87.207,74.035
-86.682,74.29
-86.016,74.602
-85.506,74.832
-84.825,75.128
-84.314,75.341
-83.634,75.614
-83.098,75.82
-82.442,76.062
-81.762,76.302
-81.172,76.5
-80.571,76.693
-79.89,76.901
-79.209,77.098
-78.529,77.284
-77.848,77.459
-77.167,77.624
-76.486,77.779
-75.806,77.924
-75.125,78.059
-74.354,78.2
-73.594,78.328
-72.913,78.432
-72.141,78.54
-71.381,78.635
-70.701,78.711
-69.85,78.795
-68.999,78.866
-68.318,78.914
-67.467,78.963
-66.617,79.001
-65.766,79.028
-64.915,79.043
-64.064,79.049
-63.213,79.044
-62.362,79.029
-61.512,79.004
-60.661,78.971
-59.81,78.929
-58.984,78.88
-58.278,78.832
-57.427,78.767
-56.747,78.709
-55.896,78.631
-55.045,78.545
-54.364,78.471
-53.514,78.374
-52.833,78.291
-52.123,78.2
-51.301,78.089
-50.621,77.994
-49.77,77.869
-49.089,77.765
-48.408,77.657
-47.575,77.52
-46.877,77.401
-46.196,77.282
-45.516,77.159
-44.719,77.01
-43.984,76.868
-43.303,76.733
-42.623,76.594
-41.942,76.451
-41.261,76.304
-40.581,76.153
-39.867,75.99
-39.145,75.82
-38.444,75.65
-37.763,75.48
-37.102,75.31
-36.46,75.14
-35.816,74.965
-35.135,74.774
-34.454,74.577
-33.774,74.374
-33.093,74.164
-32.42,73.95
-31.901,73.78
-31.221,73.55
-30.541,73.313
-29.95,73.1
-29.349,72.877
-28.669,72.616
-28.158,72.414
-27.477,72.135
-26.944,71.91
-26.286,71.623
-25.776,71.394
-25.095,71.077
-24.585,70.831
-24.017,70.55
-23.393,70.23
-22.883,69.959
-22.372,69.681
-21.803,69.36
-21.221,69.02
-20.671,68.688
-20.16,68.37
-19.65,68.041
-19.139,67.701
-18.629,67.351
-18.118,66.988
-17.644,66.64
-17.195,66.3
-16.757,65.958
-16.246,65.546
-15.736,65.119
-15.332,64.77
-14.885,64.37
-14.398,63.92
-14.034,63.571
-13.529,63.07
-13.183,62.715
-12.718,62.22
-12.332,61.794
-11.962,61.37
-11.532,60.86
-11.141,60.377
-10.801,59.94
-10.46,59.489
-10.098,58.99
-9.7424,58.48
-9.4,57.97
-9.0704,57.46
-8.7529,56.95
-8.4184,56.391
-8.0781,55.799
-7.7746,55.25
-7.5024,54.74
-7.2272,54.207
-6.9,53.55
-6.6547,53.04
-6.3764,52.444
-6.1074,51.85
-5.8659,51.302
-5.5902,50.66
-5.3554,50.1
-5.0968,49.47
-4.8448,48.844
-4.6214,48.28
-4.3557,47.6
-4.1586,47.09
-3.8984,46.41
-3.6537,45.767
-3.4468,45.22
-3.1901,44.54
-2.973,43.964
-2.7417,43.35
-2.4857,42.67
-2.2923,42.156
-2.0392,41.48
-1.7861,40.8
-1.5986,40.29
-1.3534,39.61
-1.1169,38.93
-0.93093,38.367
-0.73777,37.74
-0.5519,37.06
-0.39784,36.38
-0.26139,35.53
-0.20398,34.85
-0.20074,34
-0.25025,33.319
-0.36679,32.47
-0.49487,31.79
-0.64525,31.11
-0.81092,30.43
-0.98601,29.75
-1.1658,29.07
-1.3468,28.39
-1.526,27.71
-1.7013,27.03
-1.871,26.35
-2.0337,25.67
-2.1886,24.99
-2.3346,24.31
-2.4712,23.63
-2.6278,22.78
-2.7416,22.1
-2.8441,21.42
-2.9562,20.57
-3.0329,19.89
-3.1116,19.04
-3.1606,18.36
-3.2044,17.51
-3.2277,16.66
-3.2303,15.81
-3.2117,14.96
-3.1713,14.11
-3.1231,13.43
-3.0429,12.58
-2.9618,11.9
-2.8399,11.05
-2.7255,10.37
-2.5957,9.69
-2.4506,9.01
-2.2903,8.33
-2.1151,7.65
-1.9253,6.97
-1.7217,6.29
-1.5056,5.61
-1.2791,4.93
-1.1011,4.4104
-0.86871,3.74
-0.63677,3.06
-0.42042,2.3841
-0.25025,1.7786
-0.087305,1.02
-0.0094808,0.34
-0.021917,-0.51
-0.11726,-1.19
-0.27341,-1.87
-0.47131,-2.55
-0.69388,-3.23
-0.92769,-3.91
-1.1044,-4.42
-1.3365,-5.1
-1.5607,-5.78
-1.7738,-6.46
-1.952,-7.0625
-2.1221,-7.6763
-2.2923,-8.3381
-2.4625,-9.0636
-2.6294,-9.86
-2.7555,-10.54
-2.8663,-11.22
-2.973,-11.988
-3.0608,-12.75
-3.1364,-13.6
-3.1812,-14.28
-3.2172,-15.13
-3.2315,-15.98
-3.2247,-16.83
-3.1973,-17.68
-3.1494,-18.53
-3.0974,-19.21
-3.0148,-20.06
-2.9353,-20.74
-2.8194,-21.59
-2.7143,-22.27
-2.598,-22.95
-2.4625,-23.674
-2.2988,-24.48
-2.1506,-25.16
-1.9937,-25.84
-1.8291,-26.52
-1.6579,-27.2
-1.4814,-27.88
-1.3016,-28.56
-1.1206,-29.24
-0.94159,-29.92
-0.7684,-30.6
-0.60599,-31.28
-0.46048,-31.96
-0.33915,-32.64
-0.25018,-33.32
-0.19539,-34.17
-0.21378,-35.02
-0.28307,-35.7
-0.42042,-36.489
-0.59059,-37.21
-0.76076,-37.817
-0.94771,-38.42
-1.1749,-39.1
-1.4141,-39.78
-1.6116,-40.325
-1.8492,-40.97
-2.1027,-41.65
-2.2939,-42.16
-2.5498,-42.84
-2.8028,-43.512
-2.9978,-44.03
-3.2542,-44.71
-3.4835,-45.317
-3.7043,-45.9
-3.9632,-46.58
-4.1642,-47.104
-4.4219,-47.77
-4.6747,-48.416
-4.8911,-48.96
-5.1659,-49.64
-5.376,-50.15
-5.6624,-50.83
-5.8823,-51.34
-6.1834,-52.02
-6.4159,-52.53
-6.7167,-53.171
-6.9835,-53.72
-7.2388,-54.23
-7.5676,-54.864
-7.8674,-55.42
-8.1522,-55.93
-8.4472,-56.44
-8.7588,-56.96
-9.0991,-57.505
-9.4394,-58.03
-9.7798,-58.534
-10.12,-59.02
-10.469,-59.5
-10.854,-60.01
-11.256,-60.52
-11.652,-61.004
-11.992,-61.405
-12.409,-61.88
-12.843,-62.355
-13.198,-62.73
-13.694,-63.236
-14.043,-63.58
-14.545,-64.057
-14.951,-64.43
-15.395,-64.825
-15.906,-65.263
-16.336,-65.62
-16.759,-65.96
-17.267,-66.356
-17.778,-66.739
-18.288,-67.11
-18.799,-67.469
-19.309,-67.816
-19.82,-68.152
-20.33,-68.477
-20.841,-68.792
-21.351,-69.097
-21.862,-69.393
-22.407,-69.7
-23.033,-70.04
-23.564,-70.318
-24.074,-70.579
-24.705,-70.89
-25.265,-71.157
-25.79,-71.4
-26.456,-71.698
-26.967,-71.92
-27.648,-72.206
-28.174,-72.42
-28.839,-72.682
-29.49,-72.93
-30.03,-73.129
-30.711,-73.373
-31.391,-73.609
-31.902,-73.78
-32.583,-74.002
-33.263,-74.217
-33.944,-74.425
-34.625,-74.627
-35.227,-74.8
-35.835,-74.97
-36.496,-75.15
-37.177,-75.329
-37.858,-75.504
-38.539,-75.673
-39.219,-75.838
-39.9,-75.998
-40.611,-76.16
-41.379,-76.33
-42.112,-76.487
-42.793,-76.629
-43.473,-76.767
-44.154,-76.901
-44.835,-77.032
-45.632,-77.18
-46.366,-77.312
-47.047,-77.43
-47.728,-77.545
-48.579,-77.684
-49.259,-77.791
-49.94,-77.894
-50.791,-78.018
-51.471,-78.113
-52.152,-78.204
-53.003,-78.312
-53.684,-78.394
-54.535,-78.49
-55.215,-78.563
-56.066,-78.647
-56.754,-78.71
-57.598,-78.78
-58.448,-78.844

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-10.csv <==
x,y
-57.811,-79.22
-58.619,-79.3
-59.469,-79.364
-60.32,-79.375
-61.171,-79.322
-62.007,-79.22
-62.703,-79.106
-63.383,-78.992
-64.15,-78.88
-64.915,-78.792
-65.766,-78.732
-66.446,-78.699
-67.297,-78.652
-68.148,-78.576
-68.829,-78.476
-69.51,-78.336
-70.19,-78.157
-70.871,-77.95
-71.552,-77.733
-72.232,-77.524
-72.847,-77.35
-73.53,-77.18
-74.274,-77.019
-74.955,-76.881
-75.636,-76.739
-76.316,-76.577
-76.997,-76.382
-77.639,-76.16
-78.188,-75.937
-78.829,-75.65
-79.379,-75.384
-79.89,-75.14
-80.571,-74.819
-81.081,-74.594
-81.762,-74.319
-82.297,-74.12
-82.953,-73.883
-83.634,-73.637
-84.148,-73.44
-84.825,-73.148
-85.335,-72.902
-85.911,-72.59
-86.477,-72.25
-87.005,-71.91
-87.517,-71.57
-88.031,-71.23
-88.563,-70.89
-89.079,-70.576
-89.59,-70.284
-90.1,-70.009
-90.69,-69.7
-91.291,-69.384
-91.802,-69.105
-92.312,-68.807
-92.823,-68.483
-93.333,-68.126
-93.844,-67.736
-94.353,-67.32
-94.749,-66.98
-95.205,-66.583
-95.716,-66.147
-96.148,-65.79
-96.58,-65.45
-97.077,-65.077
-97.588,-64.711
-98.098,-64.355
-98.609,-63.998
-99.119,-63.63
-99.63,-63.241
-100.04,-62.9
-100.48,-62.512
-100.96,-62.05
-101.33,-61.67
-101.77,-61.2
-102.18,-60.748
-102.55,-60.35
-103.03,-59.84
-103.37,-59.493
-103.88,-59
-104.26,-58.65
-104.73,-58.228
-105.22,-57.8
-105.6,-57.46
-106.1,-57.001
-106.49,-56.61
-106.95,-56.133
-107.29,-55.748
-107.7,-55.25
-108.09,-54.74
-108.47,-54.23
-108.82,-53.753
-109.16,-53.295
-109.5,-52.852
-109.89,-52.36
-110.33,-51.85
-110.69,-51.436
-111.09,-51
-111.54,-50.505
-111.88,-50.127
-112.31,-49.64
-112.72,-49.13
-113.07,-48.671
-113.41,-48.189
-113.75,-47.672
-114.09,-47.123
-114.42,-46.58
-114.72,-46.07
-115.02,-45.56
-115.34,-45.05
-115.67,-44.54
-116.03,-44.03
-116.39,-43.52
-116.77,-43.01
-117.15,-42.5
-117.5,-42.023
-117.84,-41.535
-118.18,-41.015
-118.51,-40.46
-118.8,-39.95
-119.06,-39.44
-119.37,-38.801
-119.62,-38.25
-119.88,-37.703
-120.19,-37.06
-120.44,-36.55
-120.73,-36.002
-121.07,-35.393
-121.39,-34.85
-121.69,-34.34
-121.99,-33.83
-122.28,-33.32
-122.6,-32.719
-122.89,-32.13
-123.12,-31.62
-123.39,-30.94
-123.62,-30.309
-123.82,-29.75
-124.05,-29.07
-124.29,-28.39
-124.47,-27.88
-124.74,-27.2
-124.98,-26.63
-125.26,-26.01
-125.5,-25.489
-125.79,-24.82
-126.01,-24.31
-126.27,-23.63
-126.5,-22.95
-126.69,-22.33
-126.86,-21.668
-127.03,-20.925
-127.18,-20.23
-127.33,-19.55
-127.49,-18.87
-127.67,-18.19
-127.86,-17.51
-128.05,-16.915
-128.23,-16.32
-128.44,-15.64
-128.63,-14.96
-128.79,-14.28
-128.93,-13.6
-129.05,-12.75
-129.13,-12.07
-129.21,-11.22
-129.27,-10.54
-129.36,-9.69
-129.45,-9.01
-129.58,-8.1637
-129.7,-7.48
-129.82,-6.8
-129.93,-6.12
-130.03,-5.27
-130.09,-4.59
-130.12,-3.74
-130.11,-2.89
-130.09,-2.21
-130.05,-1.36
-130.02,-0.51
-130.02,0.34
-130.04,1.19
-130.08,2.04
-130.11,2.72
-130.12,3.57
-130.1,4.42
-130.05,5.1
-129.95,5.95
-129.84,6.63
-129.73,7.31
-129.58,8.16
-129.47,8.84
-129.38,9.52
-129.28,10.37
-129.22,11.05
-129.14,11.9
-129.07,12.627
-128.95,13.43
-128.83,14.11
-128.67,14.79
-128.49,15.47
-128.29,16.15
-128.07,16.83
-127.88,17.468
-127.71,18.05
-127.53,18.7
-127.37,19.38
-127.2,20.137
-127.03,20.91
-126.88,21.59
-126.7,22.27
-126.52,22.909
-126.33,23.46
-126.07,24.14
-125.84,24.72
-125.57,25.33
-125.33,25.866
-125.03,26.52
-124.81,27.03
-124.54,27.71
-124.3,28.34
-124.11,28.9
-123.87,29.58
-123.64,30.26
-123.45,30.78
-123.19,31.45
-122.94,32.018
-122.64,32.64
-122.37,33.15
-122.09,33.66
-121.75,34.236
-121.41,34.81
-121.09,35.36
-120.8,35.87
-120.53,36.38
-120.22,36.99
-119.94,37.57
-119.7,38.08
-119.39,38.76
-119.14,39.27
-118.86,39.833
-118.52,40.453
-118.21,40.97
-117.87,41.48
-117.52,41.99
-117.16,42.491
-116.82,42.948
-116.48,43.407
-116.14,43.876
-115.79,44.37
-115.45,44.88
-115.12,45.413
-114.77,45.975
-114.43,46.552
-114.11,47.09
-113.8,47.6
-113.47,48.11
-113.11,48.62
-112.73,49.119
-112.39,49.537
-112.01,49.98
-111.55,50.49
-111.2,50.875
-110.78,51.34
-110.35,51.821
-110.01,52.22
-109.62,52.7
-109.22,53.21
-108.84,53.72
-108.48,54.217
-108.14,54.675
-107.8,55.121
-107.42,55.59
-106.98,56.1
-106.61,56.495
-106.15,56.95
-105.76,57.319
-105.25,57.778
-104.83,58.14
-104.39,58.531
-103.89,58.99
-103.54,59.33
-103.03,59.838
-102.69,60.195
-102.24,60.69
-101.84,61.121
-101.45,61.54
-100.99,62.02
-100.61,62.39
-100.14,62.816
-99.631,63.24
-99.187,63.58
-98.72,63.92
-98.236,64.26
-97.748,64.6
-97.247,64.954
-96.737,65.329
-96.226,65.726
-95.737,66.13
-95.338,66.47
-94.865,66.879
-94.354,67.319
-93.94,67.66
-93.504,68.001
-92.993,68.368
-92.482,68.703
-91.954,69.02
-91.337,69.36
-90.781,69.652
-90.27,69.918
-89.727,70.21
-89.125,70.55
-88.569,70.886
-88.058,71.212
-87.548,71.549
-87.037,71.888
-86.527,72.218
-86.016,72.528
-85.506,72.812
-84.932,73.1
-84.314,73.37
-83.708,73.61
-83.123,73.822
-82.442,74.065
-81.841,74.29
-81.251,74.522
-80.615,74.8
-80.06,75.056
-79.538,75.31
-78.869,75.631
-78.358,75.863
-77.678,76.145
-77.162,76.33
-76.486,76.533
-75.806,76.702
-75.125,76.848
-74.318,77.01
-73.594,77.165
-72.913,77.331
-72.246,77.52
-71.694,77.69
-71.041,77.897
-70.36,78.107
-69.68,78.294
-68.999,78.444
-68.318,78.555
-67.467,78.64
-66.617,78.69
-65.936,78.723
-65.085,78.777
-64.234,78.868
-63.554,78.964
-62.873,79.078
-62.022,79.218
-61.341,79.305
-60.49,79.37
-59.64,79.371
-58.789,79.316
-57.938,79.233
-57.257,79.162
-56.406,79.099
-55.556,79.075
-54.705,79.084
-53.854,79.104
-53.003,79.106
-52.152,79.06
-51.471,78.974
-50.791,78.848
-50.11,78.69
-49.429,78.514
-48.749,78.341
-48.068,78.189
-47.217,78.037
-46.537,77.942
-45.787,77.86
-45.005,77.764
-44.324,77.658
-43.644,77.513
-42.963,77.319
-42.282,77.077
-41.688,76.84
-41.091,76.585
-40.475,76.33
-39.9,76.106
-39.219,75.874
-38.539,75.677
-37.858,75.503
-37.177,75.334
-36.496,75.15
-35.932,74.97
-35.305,74.727
-34.722,74.46
-34.114,74.135
-33.604,73.834
-33.093,73.522
-32.583,73.215
-32.072,72.925
-31.421,72.59
-30.881,72.342
-30.241,72.08
-29.69,71.865
-29.009,71.596
-28.498,71.376
-27.862,71.06
-27.307,70.735
-26.797,70.389
-26.336,70.04
-25.916,69.7
-25.435,69.297
-24.925,68.881
-24.437,68.51
-23.948,68.17
-23.403,67.83
-22.883,67.533
-22.372,67.257
-21.857,66.98
-21.269,66.64
-20.744,66.3
-20.286,65.96
-19.82,65.562
-19.354,65.11
-18.969,64.698
-18.577,64.26
-18.118,63.75
-17.778,63.388
-17.274,62.9
-16.885,62.56
-16.416,62.189
-15.906,61.816
-15.395,61.457
-14.885,61.088
-14.378,60.69
-13.995,60.35
-13.524,59.868
-13.183,59.463
-12.83,58.99
-12.486,58.48
-12.157,57.97
-11.822,57.46
-11.461,56.95
-11.055,56.44
-10.631,55.976
-10.237,55.59
-9.7798,55.175
-9.2876,54.74
-8.9162,54.4
-8.4184,53.898
-8.0781,53.5
-7.7377,53.036
-7.3974,52.475
-7.0821,51.85
-6.855,51.34
-6.5619,50.66
-6.3296,50.15
-6.036,49.587
-5.6957,49.037
-5.3554,48.574
-4.9648,48.11
-4.5045,47.619
-4.158,47.26
-3.6875,46.75
-3.3133,46.295
-2.973,45.803
-2.6533,45.22
-2.4369,44.71
-2.2166,44.03
-2.041,43.35
-1.8758,42.67
-1.686,41.99
-1.4414,41.318
-1.2022,40.8
-0.9097,40.29
-0.56466,39.78
-0.17896,39.27
0.2237,38.76
0.6006,38.262
0.94094,37.752
1.2284,37.23
1.4529,36.72
1.6658,36.04
1.8062,35.36
1.9151,34.51
1.9893,33.83
2.1164,32.98
2.2786,32.3
2.4725,31.73
2.7382,31.11
2.9947,30.6
3.3233,29.964
3.5819,29.41
3.8338,28.738
3.9926,28.05
4.0512,27.37
4.0087,26.52
3.9041,25.84
3.778,25.16
3.6637,24.423
3.6165,23.63
3.693,22.95
3.9268,22.27
4.2504,21.76
4.6847,21.295
5.1063,20.91
5.5355,20.507
5.8953,20.06
6.196,19.38
6.2285,18.7
6.046,18.102
5.7057,17.569
5.3306,17.17
4.8549,16.753
4.3443,16.34
3.9198,15.98
3.4935,15.56
3.1244,15.13
2.771,14.62
2.4725,14.072
2.1997,13.43
1.9849,12.75
1.8216,12.07
1.6888,11.39
1.5632,10.71
1.4216,10.03
1.2511,9.35
1.0555,8.67
0.85061,7.99
0.65342,7.31
0.47601,6.63
0.32512,5.95
0.20384,5.27
0.094361,4.42
0.037289,3.74
-0.00043908,2.89
-0.010753,2.04
-0.0065828,1.19
-0.00084043,0.34
-0.0016127,-0.51
-0.0079218,-1.36
-0.010285,-2.21
0.0045339,-3.06
0.049109,-3.91
0.11255,-4.59
0.23152,-5.44
0.36011,-6.12
0.51798,-6.8
0.70121,-7.48
0.90177,-8.16
1.1061,-8.84
1.2813,-9.4625
1.4515,-10.163
1.5955,-10.88
1.7203,-11.56
1.8583,-12.24
2.0324,-12.92
2.2645,-13.6
2.49,-14.11
2.8128,-14.683
3.1532,-15.165
3.5666,-15.64
4.004,-16.052
4.5145,-16.478
4.9435,-16.83
5.3654,-17.2
5.7874,-17.68
6.0841,-18.19
6.2435,-18.87
6.1457,-19.55
5.8759,-20.091
5.4696,-20.57
5.025,-20.987
4.5539,-21.42
4.1742,-21.866
3.8511,-22.44
3.6637,-23.115
3.616,-23.8
3.6699,-24.48
3.8106,-25.33
3.9334,-26.01
4.0256,-26.69
4.045,-27.54
3.9615,-28.22
3.7797,-28.9
3.5078,-29.58
3.2571,-30.09
2.983,-30.624
2.6606,-31.28
2.4483,-31.79
2.2305,-32.47
2.0846,-33.15
1.9708,-34
1.896,-34.68
1.7918,-35.446
1.6217,-36.21
1.4515,-36.724
1.1417,-37.4
0.83914,-37.91
0.48304,-38.42
0.091626,-38.93
-0.25025,-39.364
-0.59059,-39.817
-0.93093,-40.326
-1.2713,-40.941
-1.5082,-41.48
-1.7372,-42.16
-1.9174,-42.84
-2.082,-43.52
-2.2654,-44.2
-2.4625,-44.777
-2.739,-45.39
-3.0359,-45.9
-3.404,-46.41
-3.8238,-46.904
-4.1642,-47.267
-4.6496,-47.77
-5.015,-48.168
-5.3925,-48.62
-5.7588,-49.13
-6.0663,-49.64
-6.3764,-50.25
-6.637,-50.83
-6.8869,-51.414
-7.1636,-52.02
-7.428,-52.53
-7.7402,-53.04
-8.119,-53.55
-8.5717,-54.06
-8.9289,-54.412
-9.4394,-54.875
-9.8649,-55.25
-10.29,-55.641
-10.749,-56.1
-11.141,-56.543
-11.481,-56.978
-11.822,-57.46
-12.162,-57.978
-12.503,-58.505
-12.843,-59.008
-13.212,-59.5
-13.655,-60.01
-14.034,-60.386
-14.545,-60.826
-15.036,-61.2
-15.514,-61.54
-15.996,-61.88
-16.457,-62.22
-16.927,-62.595
-17.437,-63.052
-17.799,-63.41
-18.273,-63.92
-18.629,-64.318
-19.034,-64.77
-19.479,-65.237
-19.883,-65.62
-20.33,-65.995
-20.841,-66.366
-21.351,-66.689
-21.862,-66.983
-22.488,-67.32
-23.053,-67.628
-23.564,-67.925
-24.074,-68.253
-24.585,-68.618
-25.095,-69.019
-25.509,-69.36
-25.946,-69.724
-26.456,-70.132
-26.967,-70.508
-27.477,-70.839
-27.988,-71.125
-28.552,-71.4
-29.179,-71.664
-29.804,-71.91
-30.37,-72.13
-31.051,-72.418
-31.562,-72.657
-32.08,-72.93
-32.673,-73.27
-33.233,-73.61
-33.774,-73.937
-34.284,-74.229
-34.795,-74.495
-35.475,-74.8
-35.986,-74.988
-36.667,-75.197
-37.347,-75.376
-38.028,-75.545
-38.709,-75.723
-39.389,-75.929
-40.04,-76.16
-40.581,-76.371
-41.261,-76.659
-41.772,-76.873
-42.452,-77.142
-43.059,-77.35
-43.67,-77.52
-44.494,-77.69
-45.175,-77.786
-45.856,-77.867
-46.707,-77.964
-47.387,-78.062
-48.119,-78.2
-48.859,-78.37
-49.523,-78.54
-50.187,-78.71
-50.936,-78.88
-51.642,-78.999
-52.322,-79.074
-53.173,-79.109
-54.024,-79.101
-54.875,-79.08
-55.726,-79.076
-56.577,-79.108
-57.427,-79.179


==> Figs/data/BDF_stability/OERK5dgp4_BDF2-10a.csv <==
x,y
7.6027,-10.2
6.8969,-10.295
6.2786,-10.03
5.9512,-9.52
6.1559,-8.84
6.7234,-8.5
7.4074,-8.4963
7.9179,-8.8028
8.1485,-9.35
7.9179,-9.9739

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-10b.csv <==
x,y
7.7439,-0.85
6.9703,-0.85
6.466,-0.51
6.2978,0.17
6.6429,0.68
7.2372,0.908
7.9179,0.77175
8.3137,0.34
8.2583,-0.44638
7.7477,-0.84906

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-10c.csv <==
x,y
7.2372,8.4621
6.5566,8.5607
6.046,8.9976
6.008,9.69
6.3864,10.103
7.0671,10.31
7.7477,10.121
8.0961,9.69
8.0588,9.01
7.5776,8.5572

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-1a.csv <==
x,y
15.746,-70.492
15.146,-70.21
14.872,-69.7
14.999,-69.02
15.405,-68.658
16.256,-68.655
16.67,-69.02
16.807,-69.7
16.539,-70.21

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-1b.csv <==
x,y
12.853,-37.771
12.002,-37.901
11.151,-37.82
10.47,-37.605
9.96,-37.34
9.4494,-36.953
9.0807,-36.55
8.7688,-36.002
8.6121,-35.19
8.7688,-34.475
9.1091,-33.914
9.5335,-33.49
10.049,-33.15
10.641,-32.898
11.321,-32.741
12.172,-32.726
12.853,-32.863
13.503,-33.15
13.969,-33.49
14.384,-33.959
14.67,-34.51
14.814,-35.19
14.725,-35.989
14.481,-36.55
14.082,-37.06
13.661,-37.4
13.023,-37.717

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-1c.csv <==
x,y
10.981,-3.0807
10.168,-3.06
9.4494,-2.9342
8.7688,-2.7206
8.2583,-2.4922
7.7477,-2.1959
7.2372,-1.8037
6.8099,-1.36
6.4844,-0.85
6.2884,-0.17
6.3864,0.60279
6.6839,1.19
7.0671,1.6432
7.5242,2.04
8.0468,2.38
8.5986,2.6508
9.2793,2.89
9.96,3.0341
10.641,3.0882
11.321,3.0487
12.044,2.89
12.683,2.6291
13.193,2.3058
13.661,1.87
14.024,1.36
14.248,0.85
14.384,0.022899
14.336,-0.51
14.112,-1.19
13.799,-1.7
13.363,-2.167
12.853,-2.5347
12.342,-2.7852
11.662,-2.9906


==> Figs/data/BDF_stability/OERK5dgp4_BDF2-1d.csv <==
x,y
12.66,32.81
11.832,32.708
10.981,32.803
10.413,32.98
9.7898,33.305
9.34,33.66
8.9389,34.149
8.6926,34.68
8.634,35.53
8.8635,36.21
9.2184,36.72
9.6196,37.1
10.13,37.44
10.811,37.73
11.491,37.876
12.342,37.876
13.023,37.717
13.661,37.4
14.082,37.06
14.481,36.55
14.725,35.989
14.814,35.19
14.67,34.51
14.384,33.959
13.969,33.49
13.503,33.15
12.853,32.863


==> Figs/data/BDF_stability/OERK5dgp4_BDF2-1e.csv <==
x,y
16.256,68.655
15.405,68.658
14.999,69.02
14.872,69.7
15.146,70.21
15.746,70.492
16.426,70.308
16.767,69.85
16.757,69.19
16.301,68.68

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-2.csv <==
x,y
-58.435,-79.9
-59.129,-79.956
-59.98,-80.007
-60.831,-80.038
-61.682,-80.047
-62.533,-80.035
-63.383,-80
-64.234,-79.943
-64.915,-79.881
-65.766,-79.781
-66.446,-79.685
-67.209,-79.56
-67.978,-79.414
-68.659,-79.27
-69.339,-79.111
-70.02,-78.937
-70.701,-78.75
-71.381,-78.549
-71.955,-78.37
-72.573,-78.166
-73.253,-77.93
-73.916,-77.69
-74.444,-77.49
-75.125,-77.224
-75.657,-77.01
-76.316,-76.736
-76.871,-76.5
-77.508,-76.222
-78.031,-75.99
-78.699,-75.688
-79.209,-75.454
-79.884,-75.14
-80.4,-74.897
-80.964,-74.63
-81.592,-74.329
-82.102,-74.083
-82.729,-73.78
-83.293,-73.505
-83.804,-73.256
-84.467,-72.93
-84.995,-72.67
-85.506,-72.418
-86.186,-72.08
-86.697,-71.825
-87.208,-71.57
-87.883,-71.23
-88.398,-70.969
-88.909,-70.709
-89.549,-70.38
-90.1,-70.094
-90.611,-69.827
-91.171,-69.53
-91.802,-69.191
-92.312,-68.912
-92.823,-68.63
-93.34,-68.34
-93.934,-68
-94.516,-67.66
-95.035,-67.35
-95.546,-67.038
-96.056,-66.72
-96.567,-66.395
-97.077,-66.061
-97.588,-65.719
-98.098,-65.369
-98.609,-65.008
-99.119,-64.638
-99.625,-64.26
-100.07,-63.92
-100.5,-63.58
-100.99,-63.182
-101.5,-62.756
-101.93,-62.39
-102.35,-62.014
-102.86,-61.55
-103.24,-61.2
-103.71,-60.742
-104.11,-60.35
-104.56,-59.888
-104.94,-59.5
-105.41,-58.99
-105.76,-58.609
-106.17,-58.14
-106.61,-57.635
-106.95,-57.23
-107.32,-56.78
-107.73,-56.27
-108.13,-55.76
-108.48,-55.302
-108.82,-54.851
-109.16,-54.391
-109.52,-53.89
-109.89,-53.38
-110.25,-52.87
-110.6,-52.36
-110.95,-51.85
-111.29,-51.34
-111.63,-50.83
-111.97,-50.32
-112.3,-49.81
-112.63,-49.3
-112.96,-48.79
-113.29,-48.28
-113.62,-47.77
-113.94,-47.26
-114.27,-46.75
-114.6,-46.215
-114.94,-45.678
-115.29,-45.141
-115.63,-44.603
-115.97,-44.066
-116.31,-43.529
-116.64,-43.01
-116.96,-42.5
-117.28,-41.99
-117.61,-41.48
-117.93,-40.97
-118.26,-40.46
-118.58,-39.95
-118.9,-39.44
-119.23,-38.93
-119.55,-38.42
-119.88,-37.893
-120.22,-37.35
-120.56,-36.804
-120.9,-36.254
-121.24,-35.7
-121.55,-35.19
-121.86,-34.68
-122.16,-34.17
-122.46,-33.66
-122.77,-33.121
-123.11,-32.523
-123.43,-31.96
-123.71,-31.45
-123.98,-30.94
-124.3,-30.326
-124.6,-29.75
-124.85,-29.24
-125.16,-28.62
-125.42,-28.05
-125.67,-27.52
-125.96,-26.86
-126.18,-26.345
-126.45,-25.67
-126.69,-25.075
-126.91,-24.48
-127.16,-23.8
-127.37,-23.181
-127.55,-22.61
-127.76,-21.93
-127.96,-21.25
-128.15,-20.57
-128.33,-19.89
-128.49,-19.21
-128.64,-18.53
-128.78,-17.85
-128.92,-17.17
-129.07,-16.32
-129.18,-15.64
-129.28,-14.96
-129.39,-14.11
-129.47,-13.43
-129.56,-12.58
-129.63,-11.9
-129.7,-11.05
-129.75,-10.357
-129.8,-9.52
-129.85,-8.67
-129.89,-7.82
-129.92,-6.9896
-129.94,-6.29
-129.96,-5.44
-129.98,-4.59
-130,-3.74
-130.01,-2.89
-130.01,-2.04
-130.02,-1.19
-130.02,-0.34
-130.02,0.51
-130.02,1.36
-130.01,2.21
-130.01,3.06
-129.99,3.91
-129.98,4.76
-129.96,5.61
-129.94,6.46
-129.91,7.14
-129.88,7.99
-129.84,8.84
-129.79,9.69
-129.75,10.37
-129.69,11.22
-129.61,12.07
-129.55,12.75
-129.45,13.6
-129.37,14.28
-129.25,15.13
-129.15,15.81
-129.04,16.49
-128.9,17.265
-128.75,18.02
-128.61,18.7
-128.45,19.38
-128.28,20.06
-128.1,20.74
-127.91,21.42
-127.71,22.1
-127.54,22.661
-127.33,23.29
-127.1,23.97
-126.86,24.626
-126.65,25.16
-126.38,25.84
-126.17,26.35
-125.88,27.03
-125.66,27.54
-125.34,28.22
-125.1,28.73
-124.81,29.319
-124.51,29.92
-124.25,30.43
-123.96,30.973
-123.62,31.604
-123.33,32.13
-123.05,32.64
-122.76,33.15
-122.43,33.708
-122.09,34.286
-121.76,34.85
-121.45,35.36
-121.14,35.87
-120.82,36.38
-120.51,36.89
-120.19,37.4
-119.87,37.91
-119.54,38.434
-119.2,38.973
-118.86,39.51
-118.52,40.046
-118.18,40.582
-117.84,41.117
-117.5,41.65
-117.17,42.16
-116.85,42.67
-116.53,43.18
-116.2,43.69
-115.88,44.2
-115.56,44.71
-115.23,45.22
-114.91,45.73
-114.59,46.24
-114.26,46.752
-113.92,47.287
-113.58,47.821
-113.24,48.353
-112.9,48.883
-112.56,49.41
-112.22,49.933
-111.88,50.451
-111.54,50.965
-111.2,51.474
-110.86,51.977
-110.52,52.474
-110.18,52.964
-109.84,53.447
-109.5,53.923
-109.15,54.4
-108.77,54.91
-108.39,55.42
-107.99,55.93
-107.63,56.395
-107.29,56.817
-106.9,57.29
-106.47,57.8
-106.1,58.226
-105.72,58.65
-105.25,59.16
-104.9,59.532
-104.45,60.01
-104.05,60.406
-103.59,60.86
-103.2,61.232
-102.69,61.707
-102.31,62.05
-101.84,62.464
-101.33,62.899
-100.92,63.24
-100.48,63.595
-99.97,63.995
-99.459,64.384
-98.949,64.762
-98.466,65.11
-97.981,65.45
-97.484,65.79
-96.973,66.13
-96.45,66.47
-95.914,66.81
-95.375,67.143
-94.865,67.452
-94.354,67.755
-93.844,68.052
-93.333,68.344
-92.734,68.68
-92.142,69.006
-91.632,69.283
-91.121,69.556
-90.528,69.87
-89.93,70.183
-89.419,70.447
-88.887,70.72
-88.228,71.055
-87.718,71.313
-87.207,71.57
-86.528,71.91
-86.016,72.164
-85.501,72.42
-84.825,72.754
-84.314,73.005
-83.775,73.27
-83.123,73.588
-82.613,73.836
-82.027,74.12
-81.421,74.411
-80.911,74.655
-80.246,74.97
-79.72,75.217
-79.153,75.48
-78.529,75.765
-78.018,75.996
-77.337,76.297
-76.827,76.519
-76.146,76.807
-75.636,77.018
-74.955,77.292
-74.367,77.52
-73.764,77.746
-73.083,77.991
-72.473,78.2
-71.892,78.39
-71.211,78.601
-70.531,78.798
-69.85,78.982
-69.169,79.152
-68.488,79.307
-67.808,79.448
-67.127,79.574
-66.276,79.711
-65.596,79.803
-64.745,79.898
-64.064,79.956
-63.213,80.009
-62.362,80.039
-61.512,80.047
-60.661,80.033
-59.81,79.998
-58.959,79.943
-58.278,79.885
-57.427,79.796
-56.747,79.713
-55.896,79.593
-55.215,79.486
-54.535,79.371
-53.707,79.22
-53.003,79.082
-52.322,78.943
-51.642,78.798
-50.961,78.648
-50.28,78.494
-49.6,78.337
-48.919,78.177
-48.238,78.014
-47.558,77.851
-46.877,77.686
-46.19,77.52
-45.489,77.35
-44.786,77.18
-44.082,77.01
-43.376,76.84
-42.667,76.67
-41.957,76.5
-41.261,76.333
-40.581,76.17
-39.9,76.006
-39.219,75.841
-38.539,75.674
-37.858,75.504
-37.177,75.331
-36.496,75.153
-35.816,74.971
-35.201,74.8
-34.607,74.63
-33.944,74.433
-33.263,74.221
-32.583,73.999
-31.941,73.78
-31.391,73.583
-30.711,73.326
-30.14,73.1
-29.52,72.841
-28.949,72.59
-28.328,72.302
-27.818,72.053
-27.208,71.74
-26.627,71.425
-26.116,71.134
-25.606,70.829
-25.095,70.51
-24.585,70.175
-24.074,69.825
-23.564,69.457
-23.053,69.072
-22.556,68.68
-22.143,68.34
-21.692,67.955
-21.181,67.5
-20.803,67.15
-20.33,66.696
-19.932,66.3
-19.479,65.833
-19.119,65.45
-18.654,64.94
-18.288,64.526
-17.913,64.09
-17.485,63.58
-17.097,63.106
-16.757,62.681
-16.393,62.22
-15.999,61.71
-15.61,61.2
-15.227,60.69
-14.885,60.23
-14.545,59.77
-14.204,59.307
-13.847,58.82
-13.473,58.31
-13.099,57.8
-12.723,57.29
-12.345,56.78
-11.992,56.308
-11.652,55.857
-11.311,55.411
-10.925,54.91
-10.525,54.4
-10.12,53.892
-9.7798,53.472
-9.4248,53.04
-8.9986,52.53
-8.5886,52.049
-8.2482,51.656
-7.8213,51.17
-7.3974,50.696
-7.0556,50.32
-6.5866,49.81
-6.2062,49.402
-5.7896,48.96
-5.3554,48.504
-4.9777,48.11
-4.5045,47.619
-4.1571,47.26
-3.6637,46.75
-3.3133,46.387
-2.8448,45.9
-2.4625,45.5
-2.0368,45.05
-1.6116,44.595
-1.2471,44.2
-0.78535,43.69
-0.42042,43.278
-0.039997,42.84
0.39063,42.33
0.77077,41.865
1.1111,41.435
1.4666,40.97
1.8383,40.46
2.1899,39.95
2.5188,39.44
2.8221,38.93
3.1532,38.306
3.4114,37.74
3.6621,37.06
3.8338,36.43
3.9625,35.7
4.02,35.02
4.0213,34.17
3.9769,33.49
3.8775,32.64
3.7698,31.96
3.6418,31.28
3.4935,30.59
3.3233,29.878
3.1532,29.223
2.9681,28.56
2.7662,27.88
2.5534,27.2
2.331,26.52
2.1321,25.933
1.9213,25.33
1.6784,24.65
1.4515,24.023
1.2447,23.46
0.99485,22.78
0.77077,22.165
0.5622,21.59
0.32073,20.91
0.09009,20.24
-0.083502,19.72
-0.30207,19.04
-0.50858,18.36
-0.70179,17.68
-0.88058,17
-1.0439,16.32
-1.1906,15.64
-1.3198,14.96
-1.4414,14.206
-1.544,13.43
-1.6121,12.75
-1.6707,11.9
-1.6977,11.05
-1.6931,10.2
-1.6565,9.35
-1.6042,8.67
-1.511,7.82
-1.4138,7.14
-1.2713,6.3194
-1.1275,5.61
-0.97369,4.93
-0.80728,4.25
-0.63311,3.57
-0.45827,2.89
-0.293,2.21
-0.15106,1.53
-0.048996,0.85
0.00035794,0
-0.048996,-0.85
-0.15106,-1.53
-0.293,-2.21
-0.45827,-2.89
-0.63311,-3.57
-0.80728,-4.25
-0.97369,-4.93
-1.1275,-5.61
-1.2713,-6.3194
-1.4138,-7.14
-1.511,-7.82
-1.6042,-8.67
-1.6565,-9.35
-1.6931,-10.2
-1.6977,-11.05
-1.6707,-11.9
-1.6121,-12.75
-1.544,-13.43
-1.4414,-14.206
-1.3198,-14.96
-1.1906,-15.64
-1.0439,-16.32
-0.88058,-17
-0.70179,-17.68
-0.50858,-18.36
-0.30207,-19.04
-0.083502,-19.72
0.09009,-20.24
0.32073,-20.91
0.5622,-21.59
0.77077,-22.165
0.99485,-22.78
1.2447,-23.46
1.4515,-24.023
1.6784,-24.65
1.9213,-25.33
2.1321,-25.933
2.331,-26.52
2.5534,-27.2
2.7662,-27.88
2.9681,-28.56
3.1532,-29.223
3.3233,-29.878
3.4935,-30.59
3.6418,-31.28
3.7698,-31.96
3.8775,-32.64
3.9769,-33.49
4.0213,-34.17
4.02,-35.02
3.9625,-35.7
3.8338,-36.43
3.6621,-37.06
3.4114,-37.74
3.1532,-38.306
2.8221,-38.93
2.5188,-39.44
2.1899,-39.95
1.8383,-40.46
1.4666,-40.97
1.1111,-41.435
0.77077,-41.865
0.39063,-42.33
-0.039997,-42.84
-0.42042,-43.278
-0.78535,-43.69
-1.2471,-44.2
-1.6116,-44.595
-2.0368,-45.05
-2.4625,-45.5
-2.8448,-45.9
-3.3133,-46.387
-3.6637,-46.75
-4.1571,-47.26
-4.5045,-47.619
-4.9777,-48.11
-5.3554,-48.504
-5.7896,-48.96
-6.2062,-49.402
-6.5866,-49.81
-7.0556,-50.32
-7.3974,-50.696
-7.8213,-51.17
-8.2482,-51.656
-8.5886,-52.049
-8.9986,-52.53
-9.4248,-53.04
-9.7798,-53.472
-10.12,-53.892
-10.525,-54.4
-10.925,-54.91
-11.311,-55.411
-11.652,-55.857
-11.992,-56.308
-12.345,-56.78
-12.723,-57.29
-13.099,-57.8
-13.473,-58.31
-13.847,-58.82
-14.204,-59.307
-14.545,-59.77
-14.885,-60.23
-15.227,-60.69
-15.61,-61.2
-15.999,-61.71
-16.393,-62.22
-16.757,-62.681
-17.097,-63.106
-17.485,-63.58
-17.913,-64.09
-18.288,-64.526
-18.654,-64.94
-19.119,-65.45
-19.479,-65.833
-19.932,-66.3
-20.33,-66.696
-20.803,-67.15
-21.181,-67.5
-21.692,-67.955
-22.143,-68.34
-22.556,-68.68
-23.053,-69.072
-23.564,-69.457
-24.074,-69.825
-24.585,-70.175
-25.095,-70.51
-25.606,-70.829
-26.116,-71.134
-26.627,-71.425
-27.208,-71.74
-27.818,-72.053
-28.328,-72.302
-28.949,-72.59
-29.52,-72.841
-30.14,-73.1
-30.711,-73.326
-31.391,-73.583
-31.941,-73.78
-32.583,-73.999
-33.263,-74.221
-33.944,-74.433
-34.607,-74.63
-35.201,-74.8
-35.816,-74.971
-36.496,-75.153
-37.177,-75.331
-37.858,-75.504
-38.539,-75.674
-39.219,-75.841
-39.9,-76.006
-40.581,-76.17
-41.261,-76.333
-41.957,-76.5
-42.667,-76.67
-43.376,-76.84
-44.082,-77.01
-44.786,-77.18
-45.489,-77.35
-46.19,-77.52
-46.877,-77.686
-47.558,-77.851
-48.238,-78.014
-48.919,-78.177
-49.6,-78.337
-50.28,-78.494
-50.961,-78.648
-51.642,-78.798
-52.322,-78.943
-53.003,-79.082
-53.707,-79.22
-54.535,-79.371
-55.215,-79.486
-55.896,-79.593
-56.747,-79.713
-57.427,-79.796
-58.278,-79.885

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-2a.csv <==
x,y
16.859,-69.36

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-2b.csv <==
x,y
12.683,-39.288
12.145,-39.1
11.662,-38.651
11.448,-38.08
11.594,-37.4
12.002,-36.97
12.683,-36.723
13.193,-36.751
13.81,-37.06
14.181,-37.57
14.25,-38.25
14.03,-38.76
13.534,-39.168

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-2c.csv <==
x,y
9.7898,-2.2295
8.9389,-2.248
8.2583,-2.1087
7.6672,-1.87
7.1352,-1.53
6.7267,-1.1301
6.3864,-0.5538
6.2897,0.17
6.5258,0.85
6.8969,1.3166
7.3735,1.7
7.9179,1.9855
8.5986,2.1958
9.2793,2.2666
9.96,2.1984
10.641,1.9631
11.151,1.6278
11.549,1.19
11.832,0.62093
11.922,-0.17
11.743,-0.85
11.417,-1.36
10.981,-1.7599
10.47,-2.0407


==> Figs/data/BDF_stability/OERK5dgp4_BDF2-2d.csv <==
x,y
12.513,36.751
11.88,37.06
11.515,37.57
11.479,38.25
11.739,38.76
12.172,39.115
12.853,39.305
13.534,39.168
14.03,38.76
14.25,38.25
14.181,37.57
13.81,37.06
13.193,36.751

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-2e.csv <==
x,y
16.937,69.067

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-1.csv <==
x,y
-55.519,-79.9
-55.726,-79.94
-56.066,-79.987
-56.406,-80.004
-56.747,-79.986
-57.087,-79.932
-57.257,-79.891
-57.598,-79.777
-57.768,-79.709
-58.085,-79.56
-58.278,-79.454
-58.448,-79.359
-58.691,-79.22
-58.959,-79.062
-59.129,-78.963
-59.299,-78.874
-59.635,-78.71
-59.81,-78.633
-60.073,-78.54
-60.32,-78.464
-60.661,-78.393
-60.831,-78.37
-61.171,-78.338
-61.512,-78.33
-61.852,-78.34
-62.192,-78.359
-62.362,-78.37
-62.703,-78.388
-63.043,-78.397
-63.383,-78.391
-63.656,-78.37
-63.894,-78.337
-64.234,-78.265
-64.46,-78.2
-64.745,-78.092
-64.915,-78.017
-65.211,-77.86
-65.425,-77.725
-65.596,-77.608
-65.766,-77.483
-65.938,-77.35
-66.145,-77.18
-66.345,-77.01
-66.545,-76.84
-66.748,-76.67
-66.957,-76.503
-67.127,-76.372
-67.297,-76.251
-67.467,-76.141
-67.725,-75.99
-67.978,-75.859
-68.148,-75.784
-68.488,-75.657
-68.659,-75.603
-68.999,-75.517
-69.188,-75.48
-69.51,-75.424
-69.85,-75.379
-70.19,-75.342
-70.498,-75.31
-70.701,-75.286
-71.041,-75.238
-71.381,-75.179
-71.565,-75.14
-71.892,-75.052
-72.143,-74.97
-72.402,-74.867
-72.573,-74.791
-72.877,-74.63
-73.083,-74.502
-73.253,-74.386
-73.423,-74.261
-73.601,-74.12
-73.796,-73.95
-73.979,-73.78
-74.153,-73.61
-74.32,-73.44
-74.484,-73.27
-74.648,-73.1
-74.812,-72.93
-74.98,-72.76
-75.155,-72.59
-75.338,-72.42
-75.535,-72.25
-75.748,-72.08
-75.976,-71.915
-76.146,-71.802
-76.316,-71.701
-76.562,-71.57
-76.827,-71.445
-76.997,-71.375
-77.337,-71.253
-77.508,-71.2
-77.848,-71.107
-78.054,-71.06
-78.358,-70.994
-78.699,-70.928
-78.909,-70.89
-79.209,-70.832
-79.55,-70.763
-79.746,-70.72
-80.06,-70.64
-80.369,-70.55
-80.571,-70.481
-80.836,-70.38
-81.081,-70.272
-81.251,-70.189
-81.523,-70.04
-81.762,-69.892
-81.932,-69.774
-82.102,-69.648
-82.272,-69.515
-82.455,-69.36
-82.642,-69.19
-82.819,-69.02
-82.988,-68.85
-83.153,-68.68
-83.314,-68.51
-83.474,-68.34
-83.635,-68.17
-83.804,-67.993
-83.974,-67.821
-84.144,-67.654
-84.321,-67.49
-84.515,-67.32
-84.725,-67.15
-84.955,-66.98
-85.165,-66.838
-85.335,-66.732
-85.506,-66.638
-85.841,-66.47
-86.016,-66.392
-86.253,-66.3
-86.527,-66.204
-86.774,-66.13
-87.037,-66.058
-87.377,-65.978
-87.548,-65.941
-87.888,-65.87
-88.228,-65.803
-88.398,-65.768
-88.739,-65.693
-89.049,-65.62
-89.249,-65.565
-89.59,-65.463
-89.76,-65.404
-90.081,-65.28
-90.27,-65.195
-90.449,-65.11
-90.759,-64.94
-90.951,-64.821
-91.121,-64.707
-91.291,-64.586
-91.492,-64.43
-91.695,-64.26
-91.885,-64.09
-92.065,-63.92
-92.237,-63.75
-92.405,-63.58
-92.569,-63.41
-92.732,-63.24
-92.896,-63.07
-93.062,-62.9
-93.234,-62.73
-93.411,-62.56
-93.599,-62.39
-93.798,-62.22
-94.014,-62.05
-94.184,-61.925
-94.354,-61.81
-94.525,-61.704
-94.817,-61.54
-95.035,-61.43
-95.205,-61.353
-95.546,-61.217
-95.716,-61.155
-96.056,-61.047
-96.226,-60.997
-96.567,-60.906
-96.752,-60.86
-97.077,-60.778
-97.417,-60.694
-97.588,-60.649
-97.928,-60.553
-98.098,-60.5
-98.438,-60.382
-98.609,-60.315
-98.917,-60.18
-99.119,-60.078
-99.289,-59.985
-99.527,-59.84
-99.776,-59.67
-99.97,-59.521
-100.14,-59.379
-100.31,-59.227
-100.48,-59.064
-100.65,-58.89
-100.82,-58.707
-100.99,-58.517
-101.16,-58.322
-101.32,-58.14
-101.46,-57.97
-101.61,-57.8
-101.76,-57.63
-101.92,-57.46
-102.08,-57.29
-102.26,-57.12
-102.45,-56.95
-102.65,-56.78
-102.86,-56.619
-103.03,-56.499
-103.2,-56.39
-103.41,-56.27
-103.71,-56.108
-103.88,-56.024
-104.1,-55.93
-104.39,-55.806
-104.56,-55.739
-104.9,-55.611
-105.08,-55.546
-105.41,-55.42
-105.59,-55.348
-105.82,-55.25
-106.1,-55.124
-106.27,-55.04
-106.5,-54.91
-106.78,-54.743
-106.95,-54.624
-107.12,-54.495
-107.29,-54.355
-107.46,-54.201
-107.63,-54.031
-107.8,-53.845
-107.97,-53.641
-108.14,-53.421
-108.29,-53.21
-108.41,-53.04
-108.52,-52.87
-108.65,-52.677
-108.82,-52.416
-108.97,-52.19
-109.09,-52.02
-109.21,-51.85
-109.34,-51.68
-109.5,-51.482
-109.67,-51.287
-109.84,-51.108
-110.01,-50.944
-110.18,-50.793
-110.35,-50.654
-110.57,-50.49
-110.81,-50.32
-111.03,-50.179
-111.2,-50.074
-111.37,-49.973
-111.65,-49.81
-111.88,-49.674
-112.05,-49.573
-112.22,-49.47
-112.48,-49.3
-112.73,-49.13
-112.9,-48.993
-113.07,-48.851
-113.24,-48.696
-113.41,-48.525
-113.58,-48.335
-113.75,-48.123
-113.88,-47.94
-113.99,-47.77
-114.1,-47.6
-114.26,-47.293
-114.36,-47.09
-114.44,-46.92
-114.6,-46.58
-114.67,-46.41
-114.77,-46.166
-114.89,-45.9
-114.97,-45.73
-115.12,-45.447
-115.24,-45.22
-115.34,-45.05
-115.46,-44.872
-115.63,-44.629
-115.8,-44.412
-115.97,-44.215
-116.14,-44.032
-116.31,-43.862
-116.48,-43.7
-116.65,-43.545
-116.82,-43.393
-116.99,-43.244
-117.16,-43.094
-117.33,-42.942
-117.5,-42.785
-117.67,-42.62
-117.84,-42.444
-118.01,-42.254
-118.18,-42.046
-118.34,-41.82
-118.45,-41.65
-118.55,-41.48
-118.69,-41.223
-118.8,-40.97
-118.87,-40.8
-118.99,-40.46
-119.04,-40.29
-119.13,-39.95
-119.2,-39.656
-119.25,-39.44
-119.32,-39.1
-119.37,-38.913
-119.45,-38.59
-119.54,-38.291
-119.61,-38.08
-119.71,-37.814
-119.81,-37.57
-119.89,-37.4
-120.05,-37.11
-120.18,-36.89
-120.29,-36.72
-120.4,-36.55
-120.56,-36.333
-120.73,-36.105
-120.9,-35.884
-121.04,-35.7
-121.17,-35.53
-121.3,-35.36
-121.42,-35.19
-121.58,-34.948
-121.75,-34.68
-121.84,-34.51
-121.93,-34.34
-122.08,-34
-122.14,-33.83
-122.25,-33.49
-122.29,-33.32
-122.36,-32.98
-122.41,-32.64
-122.43,-32.419
-122.45,-32.13
-122.47,-31.79
-122.48,-31.45
-122.5,-31.11
-122.52,-30.77
-122.55,-30.43
-122.6,-30.09
-122.63,-29.92
-122.7,-29.58
-122.77,-29.312
-122.85,-29.07
-122.94,-28.815
-123.04,-28.56
-123.12,-28.39
-123.28,-28.054
-123.37,-27.88
-123.46,-27.71
-123.62,-27.394
-123.72,-27.2
-123.81,-27.03
-123.96,-26.709
-124.05,-26.52
-124.13,-26.311
-124.24,-26.01
-124.3,-25.822
-124.39,-25.5
-124.46,-25.16
-124.48,-24.99
-124.52,-24.65
-124.53,-24.31
-124.52,-23.97
-124.5,-23.63
-124.48,-23.29
-124.46,-23.12
-124.42,-22.78
-124.38,-22.44
-124.34,-22.1
-124.32,-21.76
-124.31,-21.42
-124.3,-21.25
-124.31,-21.08
-124.32,-20.74
-124.36,-20.4
-124.41,-20.06
-124.47,-19.777
-124.53,-19.55
-124.63,-19.21
-124.68,-19.04
-124.8,-18.7
-124.86,-18.53
-124.98,-18.19
-125.04,-18.02
-125.16,-17.706
-125.22,-17.51
-125.33,-17.176
-125.37,-17
-125.46,-16.66
-125.5,-16.48
-125.55,-16.15
-125.58,-15.81
-125.6,-15.47
-125.6,-15.13
-125.58,-14.79
-125.54,-14.45
-125.5,-14.143
-125.46,-13.94
-125.39,-13.6
-125.33,-13.288
-125.28,-13.09
-125.2,-12.75
-125.16,-12.501
-125.1,-12.24
-125.05,-11.9
-125,-11.56
-124.98,-11.372
-124.96,-11.05
-124.96,-10.71
-124.97,-10.37
-124.99,-10.2
-125.03,-9.86
-125.08,-9.52
-125.15,-9.18
-125.19,-9.01
-125.28,-8.67
-125.33,-8.5
-125.42,-8.16
-125.5,-7.9115
-125.57,-7.65
-125.66,-7.31
-125.7,-7.14
-125.78,-6.8
-125.84,-6.5305
-125.87,-6.29
-125.92,-5.95
-125.94,-5.61
-125.95,-5.27
-125.94,-4.93
-125.91,-4.59
-125.87,-4.25
-125.84,-4.0575
-125.77,-3.74
-125.7,-3.4
-125.66,-3.23
-125.57,-2.89
-125.5,-2.608
-125.43,-2.38
-125.35,-2.04
-125.31,-1.87
-125.23,-1.53
-125.17,-1.19
-125.14,-1.02
-125.1,-0.68
-125.07,-0.34
-125.06,0
-125.07,0.34
-125.1,0.68
-125.14,1.02
-125.17,1.19
-125.23,1.53
-125.31,1.87
-125.35,2.04
-125.43,2.38
-125.5,2.608
-125.57,2.89
-125.66,3.23
-125.7,3.4
-125.77,3.74
-125.84,4.0575
-125.87,4.25
-125.91,4.59
-125.94,4.93
-125.95,5.27
-125.94,5.61
-125.92,5.95
-125.87,6.29
-125.84,6.5305
-125.78,6.8
-125.7,7.14
-125.66,7.31
-125.57,7.65
-125.5,7.9115
-125.42,8.16
-125.33,8.5
-125.28,8.67
-125.19,9.01
-125.15,9.18
-125.08,9.52
-125.03,9.86
-124.99,10.2
-124.97,10.37
-124.96,10.71
-124.96,11.05
-124.98,11.372
-125,11.56
-125.05,11.9
-125.1,12.24
-125.16,12.501
-125.2,12.75
-125.28,13.09
-125.33,13.288
-125.39,13.6
-125.46,13.94
-125.5,14.143
-125.54,14.45
-125.58,14.79
-125.6,15.13
-125.6,15.47
-125.58,15.81
-125.55,16.15
-125.5,16.48
-125.46,16.66
-125.37,17
-125.33,17.176
-125.22,17.51
-125.16,17.706
-125.04,18.02
-124.98,18.19
-124.86,18.53
-124.8,18.7
-124.68,19.04
-124.63,19.21
-124.53,19.55
-124.47,19.777
-124.41,20.06
-124.36,20.4
-124.32,20.74
-124.31,21.08
-124.3,21.25
-124.31,21.42
-124.32,21.76
-124.34,22.1
-124.38,22.44
-124.42,22.78
-124.46,23.12
-124.48,23.29
-124.5,23.63
-124.52,23.97
-124.53,24.31
-124.52,24.65
-124.48,24.99
-124.46,25.16
-124.39,25.5
-124.3,25.822
-124.24,26.01
-124.13,26.311
-124.05,26.52
-123.96,26.709
-123.81,27.03
-123.72,27.2
-123.62,27.394
-123.46,27.71
-123.37,27.88
-123.28,28.054
-123.12,28.39
-123.04,28.56
-122.94,28.815
-122.85,29.07
-122.77,29.312
-122.7,29.58
-122.63,29.92
-122.6,30.09
-122.55,30.43
-122.52,30.77
-122.5,31.11
-122.48,31.45
-122.47,31.79
-122.45,32.13
-122.43,32.419
-122.41,32.64
-122.36,32.98
-122.29,33.32
-122.25,33.49
-122.14,33.83
-122.08,34
-121.93,34.34
-121.84,34.51
-121.75,34.68
-121.58,34.948
-121.42,35.19
-121.3,35.36
-121.17,35.53
-121.04,35.7
-120.9,35.884
-120.73,36.105
-120.56,36.333
-120.4,36.55
-120.29,36.72
-120.18,36.89
-120.05,37.11
-119.89,37.4
-119.81,37.57
-119.71,37.814
-119.61,38.08
-119.54,38.291
-119.45,38.59
-119.37,38.913
-119.32,39.1
-119.25,39.44
-119.2,39.656
-119.13,39.95
-119.04,40.29
-118.99,40.46
-118.87,40.8
-118.8,40.97
-118.69,41.223
-118.55,41.48
-118.45,41.65
-118.34,41.82
-118.18,42.046
-118.01,42.254
-117.84,42.444
-117.67,42.62
-117.5,42.785
-117.33,42.942
-117.16,43.094
-116.99,43.244
-116.82,43.393
-116.65,43.545
-116.48,43.7
-116.31,43.862
-116.14,44.032
-115.97,44.215
-115.8,44.412
-115.63,44.629
-115.46,44.872
-115.34,45.05
-115.24,45.22
-115.12,45.447
-114.97,45.73
-114.89,45.9
-114.77,46.166
-114.67,46.41
-114.6,46.58
-114.44,46.92
-114.36,47.09
-114.26,47.293
-114.1,47.6
-113.99,47.77
-113.88,47.94
-113.75,48.123
-113.58,48.335
-113.41,48.525
-113.24,48.696
-113.07,48.851
-112.9,48.993
-112.73,49.13
-112.48,49.3
-112.22,49.47
-112.05,49.573
-111.88,49.674
-111.65,49.81
-111.37,49.973
-111.2,50.074
-111.03,50.179
-110.81,50.32
-110.57,50.49
-110.35,50.654
-110.18,50.793
-110.01,50.944
-109.84,51.108
-109.67,51.287
-109.5,51.482
-109.34,51.68
-109.21,51.85
-109.09,52.02
-108.97,52.19
-108.82,52.416
-108.65,52.677
-108.52,52.87
-108.41,53.04
-108.29,53.21
-108.14,53.421
-107.97,53.641
-107.8,53.845
-107.63,54.031
-107.46,54.201
-107.29,54.355
-107.12,54.495
-106.95,54.624
-106.78,54.743
-106.5,54.91
-106.27,55.04
-106.1,55.124
-105.82,55.25
-105.59,55.348
-105.41,55.42
-105.08,55.546
-104.9,55.611
-104.56,55.739
-104.39,55.806
-104.1,55.93
-103.88,56.024
-103.71,56.108
-103.41,56.27
-103.2,56.39
-103.03,56.499
-102.86,56.619
-102.65,56.78
-102.45,56.95
-102.26,57.12
-102.08,57.29
-101.92,57.46
-101.76,57.63
-101.61,57.8
-101.46,57.97
-101.32,58.14
-101.16,58.322
-100.99,58.517
-100.82,58.707
-100.65,58.89
-100.48,59.064
-100.31,59.227
-100.14,59.379
-99.97,59.521
-99.776,59.67
-99.527,59.84
-99.289,59.985
-99.119,60.078
-98.917,60.18
-98.609,60.315
-98.438,60.382
-98.098,60.5
-97.928,60.553
-97.588,60.649
-97.417,60.694
-97.077,60.778
-96.752,60.86
-96.567,60.906
-96.226,60.997
-96.056,61.047
-95.716,61.155
-95.546,61.217
-95.205,61.353
-95.035,61.43
-94.817,61.54
-94.525,61.704
-94.354,61.81
-94.184,61.925
-94.014,62.05
-93.798,62.22
-93.599,62.39
-93.411,62.56
-93.234,62.73
-93.062,62.9
-92.896,63.07
-92.732,63.24
-92.569,63.41
-92.405,63.58
-92.237,63.75
-92.065,63.92
-91.885,64.09
-91.695,64.26
-91.492,64.43
-91.291,64.586
-91.121,64.707
-90.951,64.821
-90.759,64.94
-90.449,65.11
-90.27,65.195
-90.081,65.28
-89.76,65.404
-89.59,65.463
-89.249,65.565
-89.049,65.62
-88.739,65.693
-88.398,65.768
-88.228,65.803
-87.888,65.87
-87.548,65.941
-87.377,65.978
-87.037,66.058
-86.774,66.13
-86.527,66.204
-86.253,66.3
-86.016,66.392
-85.841,66.47
-85.506,66.638
-85.335,66.732
-85.165,66.838
-84.955,66.98
-84.725,67.15
-84.515,67.32
-84.321,67.49
-84.144,67.654
-83.974,67.821
-83.804,67.993
-83.635,68.17
-83.474,68.34
-83.314,68.51
-83.153,68.68
-82.988,68.85
-82.819,69.02
-82.642,69.19
-82.455,69.36
-82.272,69.515
-82.102,69.648
-81.932,69.774
-81.762,69.892
-81.523,70.04
-81.251,70.189
-81.081,70.272
-80.836,70.38
-80.571,70.481
-80.369,70.55
-80.06,70.64
-79.746,70.72
-79.55,70.763
-79.209,70.832
-78.909,70.89
-78.699,70.928
-78.358,70.994
-78.054,71.06
-77.848,71.107
-77.508,71.2
-77.337,71.253
-76.997,71.375
-76.827,71.445
-76.562,71.57
-76.316,71.701
-76.146,71.802
-75.976,71.915
-75.748,72.08
-75.535,72.25
-75.338,72.42
-75.155,72.59
-74.98,72.76
-74.812,72.93
-74.648,73.1
-74.484,73.27
-74.32,73.44
-74.153,73.61
-73.979,73.78
-73.796,73.95
-73.601,74.12
-73.423,74.261
-73.253,74.386
-73.083,74.502
-72.877,74.63
-72.573,74.791
-72.402,74.867
-72.143,74.97
-71.892,75.052
-71.565,75.14
-71.381,75.179
-71.041,75.238
-70.701,75.286
-70.498,75.31
-70.19,75.342
-69.85,75.379
-69.51,75.424
-69.188,75.48
-68.999,75.517
-68.659,75.603
-68.488,75.657
-68.148,75.784
-67.978,75.859
-67.725,75.99
-67.467,76.141
-67.297,76.251
-67.127,76.372
-66.957,76.503
-66.748,76.67
-66.545,76.84
-66.345,77.01
-66.145,77.18
-65.938,77.35
-65.766,77.483
-65.596,77.608
-65.425,77.725
-65.211,77.86
-64.915,78.017
-64.745,78.092
-64.46,78.2
-64.234,78.265
-63.894,78.337
-63.656,78.37
-63.383,78.391
-63.043,78.397
-62.703,78.388
-62.362,78.37
-62.192,78.359
-61.852,78.34
-61.512,78.33
-61.171,78.338
-60.831,78.37
-60.661,78.393
-60.32,78.464
-60.073,78.54
-59.81,78.633
-59.635,78.71
-59.299,78.874
-59.129,78.963
-58.959,79.062
-58.691,79.22
-58.448,79.359
-58.278,79.454
-58.085,79.56
-57.768,79.709
-57.598,79.777
-57.257,79.891
-57.087,79.932
-56.747,79.986
-56.406,80.004
-56.066,79.987
-55.726,79.94
-55.519,79.9
-55.215,79.821
-54.887,79.73
-54.705,79.672
-54.364,79.575
-54.194,79.529
-53.854,79.451
-53.514,79.401
-53.343,79.386
-53.003,79.378
-52.806,79.39
-52.492,79.426
-52.152,79.495
-51.921,79.56
-51.642,79.641
-51.379,79.73
-51.131,79.807
-50.836,79.9
-50.621,79.954
-50.28,80.023
-49.94,80.063
-49.6,80.063
-49.259,80.022
-48.919,79.941
-48.749,79.886
-48.408,79.744
-48.238,79.657
-48.055,79.56
-47.768,79.39
-47.558,79.258
-47.387,79.152
-47.21,79.05
-46.901,78.88
-46.707,78.782
-46.529,78.71
-46.196,78.593
-45.968,78.54
-45.686,78.489
-45.345,78.462
-45.005,78.463
-44.665,78.483
-44.324,78.514
-44.039,78.54
-43.814,78.554
-43.473,78.561
-43.133,78.543
-42.963,78.52
-42.623,78.444
-42.393,78.37
-42.112,78.244
-41.942,78.15
-41.754,78.03
-41.533,77.86
-41.339,77.69
-41.164,77.52
-41.001,77.35
-40.845,77.18
-40.69,77.01
-40.532,76.84
-40.367,76.67
-40.19,76.5
-39.993,76.33
-39.766,76.16
-39.56,76.027
-39.389,75.934
-39.132,75.82
-38.879,75.727
-38.587,75.65
-38.368,75.602
-38.028,75.546
-37.688,75.502
-37.514,75.48
-37.177,75.429
-36.837,75.362
-36.629,75.31
-36.326,75.208
-36.156,75.139
-35.843,74.97
-35.646,74.835
-35.475,74.697
-35.305,74.535
-35.135,74.344
-34.965,74.123
-34.851,73.95
-34.749,73.78
-34.625,73.553
-34.479,73.27
-34.396,73.1
-34.284,72.876
-34.135,72.59
-34.039,72.42
-33.935,72.25
-33.774,72.013
-33.604,71.799
-33.433,71.616
-33.263,71.458
-33.093,71.32
-32.923,71.202
-32.687,71.06
-32.412,70.922
-32.242,70.847
-31.906,70.72
-31.732,70.659
-31.398,70.55
-31.221,70.491
-30.903,70.38
-30.711,70.305
-30.492,70.21
-30.2,70.062
-30.03,69.959
-29.86,69.843
-29.679,69.7
-29.498,69.53
-29.343,69.36
-29.179,69.142
-29.009,68.867
-28.916,68.68
-28.839,68.507
-28.719,68.17
-28.668,68
-28.584,67.66
-28.511,67.32
-28.478,67.15
-28.411,66.81
-28.335,66.47
-28.293,66.3
-28.193,65.96
-28.133,65.79
-27.988,65.45
-27.902,65.28
-27.801,65.11
-27.648,64.887
-27.477,64.677
-27.307,64.498
-27.137,64.342
-26.967,64.204
-26.797,64.081
-26.546,63.92
-26.286,63.774
-26.116,63.685
-25.902,63.58
-25.606,63.441
-25.435,63.362
-25.18,63.24
-24.925,63.113
-24.755,63.022
-24.544,62.9
-24.283,62.73
-24.074,62.575
-23.904,62.43
-23.734,62.265
-23.564,62.075
-23.415,61.88
-23.304,61.71
-23.206,61.54
-23.053,61.21
-22.989,61.03
-22.892,60.69
-22.856,60.52
-22.806,60.18
-22.776,59.84
-22.764,59.5
-22.764,59.16
-22.77,58.82
-22.778,58.48
-22.782,58.14
-22.777,57.8
-22.759,57.46
-22.721,57.12
-22.695,56.95
-22.624,56.61
-22.543,56.333
-22.459,56.1
-22.372,55.904
-22.206,55.59
-22.098,55.42
-21.975,55.25
-21.836,55.08
-21.678,54.91
-21.5,54.74
-21.298,54.57
-21.067,54.4
-20.841,54.253
-20.671,54.152
-20.501,54.058
-20.169,53.89
-19.99,53.805
-19.803,53.72
-19.479,53.576
-19.309,53.501
-19.043,53.38
-18.799,53.266
-18.629,53.182
-18.364,53.04
-18.118,52.897
-17.948,52.787
-17.778,52.668
-17.599,52.53
-17.404,52.36
-17.231,52.19
-17.078,52.02
-16.927,51.83
-16.757,51.575
-16.624,51.34
-16.543,51.17
-16.416,50.849
-16.358,50.66
-16.277,50.32
-16.246,50.143
-16.209,49.81
-16.192,49.47
-16.195,49.13
-16.214,48.79
-16.244,48.45
-16.264,48.28
-16.308,47.94
-16.356,47.6
-16.404,47.26
-16.427,47.09
-16.47,46.75
-16.506,46.41
-16.53,46.07
-16.542,45.73
-16.538,45.39
-16.516,45.05
-16.472,44.71
-16.416,44.422
-16.363,44.2
-16.254,43.86
-16.189,43.69
-16.076,43.441
-15.936,43.18
-15.83,43.01
-15.71,42.84
-15.566,42.657
-15.395,42.469
-15.225,42.303
-15.055,42.156
-14.835,41.99
-14.57,41.82
-14.374,41.711
-14.204,41.627
-13.864,41.484
-13.694,41.422
-13.353,41.319
-13.183,41.274
-12.843,41.198
-12.521,41.14
-12.332,41.109
-11.992,41.06
-11.652,41.015
-11.311,40.972
-11.141,40.948
-10.801,40.897
-10.46,40.838
-10.271,40.8
-9.9499,40.724
-9.6237,40.63
-9.4394,40.567
-9.1686,40.46
-8.9289,40.35
-8.7588,40.26
-8.5278,40.12
-8.2866,39.95
-8.0797,39.78
-7.9079,39.616
-7.7469,39.44
-7.6114,39.27
-7.4915,39.1
-7.3846,38.93
-7.2272,38.628
-7.1381,38.42
-7.0571,38.194
-6.9753,37.91
-6.9036,37.57
-6.8776,37.4
-6.8435,37.06
-6.8292,36.72
-6.832,36.38
-6.8491,36.04
-6.8778,35.7
-6.8961,35.53
-6.9392,35.19
-6.9872,34.85
-7.0375,34.51
-7.0631,34.34
-7.1152,34
-7.1639,33.66
-7.2073,33.32
-7.2272,33.142
-7.2604,32.81
-7.2846,32.47
-7.2979,32.13
-7.2987,31.79
-7.2857,31.45
-7.2575,31.11
-7.2272,30.87
-7.1841,30.6
-7.112,30.26
-7.0571,30.051
-6.9644,29.75
-6.8869,29.537
-6.7621,29.24
-6.6806,29.07
-6.5465,28.82
-6.3855,28.56
-6.2671,28.39
-6.1365,28.22
-5.9919,28.05
-5.8304,27.88
-5.6481,27.71
-5.4387,27.54
-5.1928,27.37
-5.015,27.265
-4.8448,27.179
-4.5045,27.045
-4.3343,26.994
-3.994,26.928
-3.6537,26.905
-3.3133,26.923
-2.973,26.983
-2.7965,27.03
-2.4625,27.142
-2.2923,27.214
-1.9741,27.37
-1.7818,27.473
-1.6116,27.573
-1.3957,27.71
-1.1359,27.88
-0.93093,28.017
-0.76076,28.133
-0.59059,28.252
-0.39383,28.39
-0.14455,28.56
0.09009,28.713
0.26026,28.819
0.43043,28.924
0.68083,29.07
0.94094,29.205
1.1111,29.286
1.3969,29.41
1.6216,29.49
1.9199,29.58
2.1321,29.627
2.4725,29.676
2.8128,29.689
3.1532,29.662
3.4935,29.59
3.6637,29.534
3.9427,29.41
4.1742,29.272
4.3443,29.143
4.5145,28.987
4.6847,28.794
4.85,28.56
4.9442,28.39
5.025,28.218
5.1416,27.88
5.1952,27.649
5.2377,27.37
5.2574,27.03
5.2475,26.69
5.2115,26.35
5.1843,26.18
5.1119,25.84
5.025,25.512
4.9668,25.33
4.8549,25.006
4.7811,24.82
4.6847,24.583
4.5602,24.31
4.4795,24.14
4.3443,23.866
4.2174,23.63
4.124,23.46
4.004,23.244
3.8338,22.956
3.726,22.78
3.6217,22.61
3.4935,22.402
3.3233,22.135
3.1897,21.93
3.0794,21.76
2.9705,21.59
2.8128,21.343
2.6445,21.08
2.5368,20.91
2.4324,20.74
2.3023,20.521
2.1322,20.23
2.0362,20.06
1.9447,19.89
1.7918,19.592
1.6869,19.38
1.6082,19.21
1.4595,18.87
1.3894,18.7
1.2813,18.416
1.1991,18.19
1.1111,17.924
1.0344,17.68
0.94094,17.351
0.89236,17.17
0.8088,16.83
0.77026,16.66
0.69789,16.32
0.63275,15.98
0.6006,15.798
0.54602,15.47
0.49485,15.13
0.44851,14.79
0.42693,14.62
0.38647,14.28
0.34971,13.94
0.31627,13.6
0.28582,13.26
0.26026,12.947
0.24502,12.75
0.22068,12.41
0.19849,12.07
0.17825,11.73
0.15979,11.39
0.14296,11.05
0.12763,10.71
0.11367,10.37
0.10098,10.03
0.09009,9.7092
0.084073,9.52
0.074086,9.18
0.065061,8.84
0.056923,8.5
0.049605,8.16
0.043043,7.82
0.037176,7.48
0.03195,7.14
0.027312,6.8
0.023212,6.46
0.019605,6.12
0.016445,5.78
0.013693,5.44
0.011308,5.1
0.0092545,4.76
0.0074968,4.42
0.0060029,4.08
0.0047426,3.74
0.0036879,3.4
0.0028129,3.06
0.0020943,2.72
0.0015109,2.38
0.0010438,2.04
0.0006766,1.7
0.00039538,1.36
0.00018864,1.02
4.7401e-05,0.68
-3.4765e-05,0.34
-6.1724e-05,0
-3.4765e-05,-0.34
4.7401e-05,-0.68
0.00018864,-1.02
0.00039538,-1.36
0.0006766,-1.7
0.0010438,-2.04
0.0015109,-2.38
0.0020943,-2.72
0.0028129,-3.06
0.0036879,-3.4
0.0047426,-3.74
0.0060029,-4.08
0.0074968,-4.42
0.0092545,-4.76
0.011308,-5.1
0.013693,-5.44
0.016445,-5.78
0.019605,-6.12
0.023212,-6.46
0.027312,-6.8
0.03195,-7.14
0.037176,-7.48
0.043043,-7.82
0.049605,-8.16
0.056923,-8.5
0.065061,-8.84
0.074086,-9.18
0.084073,-9.52
0.09009,-9.7092
0.10098,-10.03
0.11367,-10.37
0.12763,-10.71
0.14296,-11.05
0.15979,-11.39
0.17825,-11.73
0.19849,-12.07
0.22068,-12.41
0.24502,-12.75
0.26026,-12.947
0.28582,-13.26
0.31627,-13.6
0.34971,-13.94
0.38647,-14.28
0.42693,-14.62
0.44851,-14.79
0.49485,-15.13
0.54602,-15.47
0.6006,-15.798
0.63275,-15.98
0.69789,-16.32
0.77026,-16.66
0.8088,-16.83
0.89236,-17.17
0.94094,-17.351
1.0344,-17.68
1.1111,-17.924
1.1991,-18.19
1.2813,-18.416
1.3894,-18.7
1.4595,-18.87
1.6082,-19.21
1.6869,-19.38
1.7918,-19.592
1.9447,-19.89
2.0362,-20.06
2.1322,-20.23
2.3023,-20.521
2.4324,-20.74
2.5368,-20.91
2.6445,-21.08
2.8128,-21.343
2.9705,-21.59
3.0794,-21.76
3.1897,-21.93
3.3233,-22.135
3.4935,-22.402
3.6217,-22.61
3.726,-22.78
3.8338,-22.956
4.004,-23.244
4.124,-23.46
4.2174,-23.63
4.3443,-23.866
4.4795,-24.14
4.5602,-24.31
4.6847,-24.583
4.7811,-24.82
4.8549,-25.006
4.9668,-25.33
5.025,-25.512
5.1119,-25.84
5.1843,-26.18
5.2115,-26.35
5.2475,-26.69
5.2574,-27.03
5.2377,-27.37
5.1952,-27.649
5.1416,-27.88
5.025,-28.218
4.9442,-28.39
4.85,-28.56
4.6847,-28.794
4.5145,-28.987
4.3443,-29.143
4.1742,-29.272
3.9427,-29.41
3.6637,-29.534
3.4935,-29.59
3.1532,-29.662
2.8128,-29.689
2.4725,-29.676
2.1321,-29.627
1.9199,-29.58
1.6216,-29.49
1.3969,-29.41
1.1111,-29.286
0.94094,-29.205
0.68083,-29.07
0.43043,-28.924
0.26026,-28.819
0.09009,-28.713








==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-1a.csv <==
x,y
13.902,19.72
13.704,19.689
13.363,19.704
13.193,19.744
12.884,19.89
12.683,20.054
12.539,20.23
12.442,20.4
12.342,20.703
12.311,20.91
12.321,21.25
12.351,21.42
12.458,21.76
12.539,21.93
12.683,22.157
12.853,22.366
13.023,22.529
13.193,22.659
13.397,22.78
13.704,22.894
14.044,22.945
14.384,22.911
14.725,22.782
14.895,22.666
15.065,22.501
15.227,22.27
15.304,22.1
15.387,21.76
15.391,21.42
15.325,21.08
15.235,20.832
15.092,20.57
14.968,20.4
14.816,20.23
14.623,20.06
14.384,19.899
14.214,19.814
13.902,19.72

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-1b.csv <==
x,y
14.728,-22.78
14.555,-22.859
14.214,-22.939
13.874,-22.93
13.534,-22.838
13.363,-22.762
13.118,-22.61
12.919,-22.44
12.763,-22.27
12.639,-22.1
12.513,-21.87
12.395,-21.59
12.342,-21.367
12.307,-21.08
12.334,-20.74
12.376,-20.57
12.513,-20.272
12.677,-20.06
12.853,-19.91
13.023,-19.81
13.296,-19.72
13.534,-19.686
13.874,-19.712
14.044,-19.753
14.364,-19.89
14.555,-20.004
14.725,-20.138
14.895,-20.307
15.065,-20.526
15.189,-20.74
15.267,-20.91
15.366,-21.25
15.398,-21.59
15.356,-21.93
15.235,-22.253
15.116,-22.44
14.96,-22.61
14.728,-22.78

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-1c.csv <==
x,y
-0.14455,-28.56
-0.39383,-28.39
-0.59059,-28.252
-0.76076,-28.133
-0.93093,-28.017
-1.1359,-27.88
-1.3957,-27.71
-1.6116,-27.573
-1.7818,-27.473
-1.9741,-27.37
-2.2923,-27.214
-2.4625,-27.142
-2.7965,-27.03
-2.973,-26.983
-3.3133,-26.923
-3.6537,-26.905
-3.994,-26.928
-4.3343,-26.994
-4.5045,-27.045
-4.8448,-27.179
-5.015,-27.265
-5.1928,-27.37
-5.4387,-27.54
-5.6481,-27.71
-5.8304,-27.88
-5.9919,-28.05
-6.1365,-28.22
-6.2671,-28.39
-6.3855,-28.56
-6.5465,-28.82
-6.6806,-29.07
-6.7621,-29.24
-6.8869,-29.537
-6.9644,-29.75
-7.0571,-30.051
-7.112,-30.26
-7.1841,-30.6
-7.2272,-30.87
-7.2575,-31.11
-7.2857,-31.45
-7.2987,-31.79
-7.2979,-32.13
-7.2846,-32.47
-7.2604,-32.81
-7.2272,-33.142
-7.2073,-33.32
-7.1639,-33.66
-7.1152,-34
-7.0631,-34.34
-7.0375,-34.51
-6.9872,-34.85
-6.9392,-35.19
-6.8961,-35.53
-6.8778,-35.7
-6.8491,-36.04
-6.832,-36.38
-6.8292,-36.72
-6.8435,-37.06
-6.8776,-37.4
-6.9036,-37.57
-6.9753,-37.91
-7.0571,-38.194
-7.1381,-38.42
-7.2272,-38.628
-7.3846,-38.93
-7.4915,-39.1
-7.6114,-39.27
-7.7469,-39.44
-7.9079,-39.616
-8.0797,-39.78
-8.2866,-39.95
-8.5278,-40.12
-8.7588,-40.26
-8.9289,-40.35
-9.1686,-40.46
-9.4394,-40.567
-9.6237,-40.63
-9.9499,-40.724
-10.271,-40.8
-10.46,-40.838
-10.801,-40.897
-11.141,-40.948
-11.311,-40.972
-11.652,-41.015
-11.992,-41.06
-12.332,-41.109
-12.521,-41.14
-12.843,-41.198
-13.183,-41.274
-13.353,-41.319
-13.694,-41.422
-13.864,-41.484
-14.204,-41.627
-14.374,-41.711
-14.57,-41.82
-14.835,-41.99
-15.055,-42.156
-15.225,-42.303
-15.395,-42.469
-15.566,-42.657
-15.71,-42.84
-15.83,-43.01
-15.936,-43.18
-16.076,-43.441
-16.189,-43.69
-16.254,-43.86
-16.363,-44.2
-16.416,-44.422
-16.472,-44.71
-16.516,-45.05
-16.538,-45.39
-16.542,-45.73
-16.53,-46.07
-16.506,-46.41
-16.47,-46.75
-16.427,-47.09
-16.404,-47.26
-16.356,-47.6
-16.308,-47.94
-16.264,-48.28
-16.244,-48.45
-16.214,-48.79
-16.195,-49.13
-16.192,-49.47
-16.209,-49.81
-16.246,-50.143
-16.277,-50.32
-16.358,-50.66
-16.416,-50.849
-16.543,-51.17
-16.624,-51.34
-16.757,-51.575
-16.927,-51.83
-17.078,-52.02
-17.231,-52.19
-17.404,-52.36
-17.599,-52.53
-17.778,-52.668
-17.948,-52.787
-18.118,-52.897
-18.364,-53.04
-18.629,-53.182
-18.799,-53.266
-19.043,-53.38
-19.309,-53.501
-19.479,-53.576
-19.803,-53.72
-19.99,-53.805
-20.169,-53.89
-20.501,-54.058
-20.671,-54.152
-20.841,-54.253
-21.067,-54.4
-21.298,-54.57
-21.5,-54.74
-21.678,-54.91
-21.836,-55.08
-21.975,-55.25
-22.098,-55.42
-22.206,-55.59
-22.372,-55.904
-22.459,-56.1
-22.543,-56.333
-22.624,-56.61
-22.695,-56.95
-22.721,-57.12
-22.759,-57.46
-22.777,-57.8
-22.782,-58.14
-22.778,-58.48
-22.77,-58.82
-22.764,-59.16
-22.764,-59.5
-22.776,-59.84
-22.806,-60.18
-22.856,-60.52
-22.892,-60.69
-22.989,-61.03
-23.053,-61.21
-23.206,-61.54
-23.304,-61.71
-23.415,-61.88
-23.564,-62.075
-23.734,-62.265
-23.904,-62.43
-24.074,-62.575
-24.283,-62.73
-24.544,-62.9
-24.755,-63.022
-24.925,-63.113
-25.18,-63.24
-25.435,-63.362
-25.606,-63.441
-25.902,-63.58
-26.116,-63.685
-26.286,-63.774
-26.546,-63.92
-26.797,-64.081
-26.967,-64.204
-27.137,-64.342
-27.307,-64.498
-27.477,-64.677
-27.648,-64.887
-27.801,-65.11
-27.902,-65.28
-27.988,-65.45
-28.133,-65.79
-28.193,-65.96
-28.293,-66.3
-28.335,-66.47
-28.411,-66.81
-28.478,-67.15
-28.511,-67.32
-28.584,-67.66
-28.668,-68
-28.719,-68.17
-28.839,-68.507
-28.916,-68.68
-29.009,-68.867
-29.179,-69.142
-29.343,-69.36
-29.498,-69.53
-29.679,-69.7
-29.86,-69.843
-30.03,-69.959
-30.2,-70.062
-30.492,-70.21
-30.711,-70.305
-30.903,-70.38
-31.221,-70.491
-31.398,-70.55
-31.732,-70.659
-31.906,-70.72
-32.242,-70.847
-32.412,-70.922
-32.687,-71.06
-32.923,-71.202
-33.093,-71.32
-33.263,-71.458
-33.433,-71.616
-33.604,-71.799
-33.774,-72.013
-33.935,-72.25
-34.039,-72.42
-34.135,-72.59
-34.284,-72.876
-34.396,-73.1
-34.479,-73.27
-34.625,-73.553
-34.749,-73.78
-34.851,-73.95
-34.965,-74.123
-35.135,-74.344
-35.305,-74.535
-35.475,-74.697
-35.646,-74.835
-35.843,-74.97
-36.156,-75.139
-36.326,-75.208
-36.629,-75.31
-36.837,-75.362
-37.177,-75.429
-37.514,-75.48
-37.688,-75.502
-38.028,-75.546
-38.368,-75.602
-38.587,-75.65
-38.879,-75.727
-39.132,-75.82
-39.389,-75.934
-39.56,-76.027
-39.766,-76.16
-39.993,-76.33
-40.19,-76.5
-40.367,-76.67
-40.532,-76.84
-40.69,-77.01
-40.845,-77.18
-41.001,-77.35
-41.164,-77.52
-41.339,-77.69
-41.533,-77.86
-41.754,-78.03
-41.942,-78.15
-42.112,-78.244
-42.393,-78.37
-42.623,-78.444
-42.963,-78.52
-43.133,-78.543
-43.473,-78.561
-43.814,-78.554
-44.039,-78.54
-44.324,-78.514
-44.665,-78.483
-45.005,-78.463
-45.345,-78.462
-45.686,-78.489
-45.968,-78.54
-46.196,-78.593
-46.529,-78.71
-46.707,-78.782
-46.901,-78.88
-47.21,-79.05
-47.387,-79.152
-47.558,-79.258
-47.768,-79.39
-48.055,-79.56
-48.238,-79.657
-48.408,-79.744
-48.749,-79.886
-48.919,-79.941
-49.259,-80.022
-49.6,-80.063
-49.94,-80.063
-50.28,-80.023
-50.621,-79.954
-50.836,-79.9
-51.131,-79.807
-51.379,-79.73
-51.642,-79.641
-51.921,-79.56
-52.152,-79.495
-52.492,-79.426
-52.806,-79.39
-53.003,-79.378
-53.343,-79.386
-53.514,-79.401
-53.854,-79.451
-54.194,-79.529
-54.364,-79.575
-54.705,-79.672
-54.887,-79.73
-55.215,-79.821
-55.519,-79.9

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-2.csv <==
x,y
-57.614,-79.56
-57.938,-79.597
-58.278,-79.624
-58.619,-79.636
-58.959,-79.631
-59.299,-79.607
-59.64,-79.565
-59.81,-79.535
-60.15,-79.464
-60.463,-79.39
-60.661,-79.334
-61.001,-79.236
-61.171,-79.184
-61.512,-79.08
-61.682,-79.029
-62.022,-78.93
-62.219,-78.88
-62.533,-78.801
-62.873,-78.733
-63.043,-78.704
-63.383,-78.654
-63.724,-78.619
-64.064,-78.596
-64.404,-78.584
-64.745,-78.577
-65.085,-78.574
-65.425,-78.57
-65.766,-78.562
-66.106,-78.546
-66.276,-78.534
-66.617,-78.497
-66.957,-78.445
-67.297,-78.379
-67.467,-78.337
-67.808,-78.241
-67.978,-78.187
-68.318,-78.062
-68.488,-77.995
-68.807,-77.86
-68.999,-77.771
-69.178,-77.69
-69.51,-77.532
-69.68,-77.449
-69.896,-77.35
-70.19,-77.214
-70.36,-77.139
-70.677,-77.01
-70.871,-76.933
-71.141,-76.84
-71.381,-76.76
-71.706,-76.67
-71.892,-76.621
-72.232,-76.543
-72.457,-76.5
-72.743,-76.445
-73.083,-76.388
-73.423,-76.335
-73.594,-76.306
-73.934,-76.247
-74.274,-76.183
-74.444,-76.148
-74.785,-76.066
-75.067,-75.99
-75.295,-75.918
-75.579,-75.82
-75.806,-75.73
-75.998,-75.65
-76.316,-75.5
-76.486,-75.412
-76.681,-75.31
-76.979,-75.14
-77.167,-75.025
-77.337,-74.92
-77.531,-74.8
-77.798,-74.63
-78.018,-74.489
-78.188,-74.381
-78.358,-74.278
-78.623,-74.12
-78.869,-73.979
-79.039,-73.885
-79.247,-73.78
-79.55,-73.633
-79.72,-73.556
-80.002,-73.44
-80.23,-73.35
-80.457,-73.27
-80.741,-73.173
-80.977,-73.1
-81.251,-73.015
-81.548,-72.93
-81.762,-72.866
-82.102,-72.767
-82.272,-72.714
-82.613,-72.606
-82.783,-72.547
-83.123,-72.423
-83.293,-72.353
-83.537,-72.25
-83.804,-72.124
-83.974,-72.039
-84.213,-71.91
-84.484,-71.751
-84.655,-71.643
-84.825,-71.532
-85.019,-71.4
-85.255,-71.23
-85.482,-71.06
-85.676,-70.911
-85.846,-70.777
-86.016,-70.643
-86.186,-70.51
-86.356,-70.378
-86.575,-70.21
-86.803,-70.04
-87.037,-69.873
-87.207,-69.754
-87.377,-69.642
-87.556,-69.53
-87.841,-69.36
-88.058,-69.237
-88.228,-69.147
-88.483,-69.02
-88.739,-68.898
-88.909,-68.821
-89.237,-68.68
-89.419,-68.602
-89.648,-68.51
-89.93,-68.394
-90.1,-68.326
-90.44,-68.185
-90.611,-68.111
-90.861,-68
-91.121,-67.877
-91.291,-67.793
-91.546,-67.66
-91.802,-67.515
-91.972,-67.412
-92.142,-67.306
-92.373,-67.15
-92.61,-66.98
-92.823,-66.817
-92.993,-66.679
-93.163,-66.536
-93.333,-66.388
-93.504,-66.237
-93.674,-66.081
-93.844,-65.924
-94.014,-65.764
-94.184,-65.605
-94.354,-65.446
-94.535,-65.28
-94.723,-65.11
-94.916,-64.94
-95.117,-64.77
-95.327,-64.6
-95.546,-64.432
-95.716,-64.306
-95.886,-64.185
-96.056,-64.071
-96.291,-63.92
-96.567,-63.752
-96.737,-63.652
-96.907,-63.556
-97.173,-63.41
-97.417,-63.279
-97.588,-63.189
-97.815,-63.07
-98.098,-62.92
-98.268,-62.827
-98.447,-62.73
-98.743,-62.56
-98.949,-62.436
-99.119,-62.329
-99.289,-62.219
-99.532,-62.05
-99.762,-61.88
-99.97,-61.717
-100.14,-61.574
-100.31,-61.425
-100.48,-61.268
-100.65,-61.104
-100.82,-60.933
-100.99,-60.756
-101.16,-60.573
-101.33,-60.386
-101.5,-60.195
-101.67,-60.01
-101.81,-59.84
-101.97,-59.67
-102.12,-59.5
-102.27,-59.33
-102.43,-59.16
-102.6,-58.99
-102.77,-58.82
-102.95,-58.65
-103.14,-58.48
-103.33,-58.31
-103.54,-58.14
-103.71,-57.999
-103.88,-57.868
-104.05,-57.742
-104.22,-57.62
-104.45,-57.46
-104.7,-57.29
-104.9,-57.151
-105.08,-57.036
-105.25,-56.921
-105.45,-56.78
-105.69,-56.61
-105.93,-56.441
-106.1,-56.311
-106.27,-56.176
-106.44,-56.037
-106.61,-55.891
-106.78,-55.738
-106.95,-55.577
-107.12,-55.407
-107.29,-55.226
-107.46,-55.035
-107.63,-54.834
-107.8,-54.624
-107.97,-54.405
-108.1,-54.23
-108.22,-54.06
-108.34,-53.89
-108.48,-53.698
-108.65,-53.455
-108.82,-53.217
-108.94,-53.04
-109.07,-52.87
-109.2,-52.7
-109.33,-52.528
-109.5,-52.314
-109.67,-52.11
-109.84,-51.915
-110.01,-51.728
-110.18,-51.55
-110.35,-51.379
-110.52,-51.213
-110.69,-51.053
-110.86,-50.897
-111.03,-50.745
-111.2,-50.594
-111.37,-50.446
-111.54,-50.297
-111.71,-50.148
-111.9,-49.98
-112.09,-49.81
-112.27,-49.64
-112.44,-49.47
-112.61,-49.3
-112.77,-49.13
-112.92,-48.96
-113.07,-48.787
-113.24,-48.576
-113.41,-48.351
-113.58,-48.113
-113.7,-47.94
-113.81,-47.77
-113.92,-47.581
-114.09,-47.29
-114.21,-47.09
-114.3,-46.92
-114.43,-46.668
-114.57,-46.41
-114.66,-46.24
-114.77,-46.031
-114.94,-45.73
-115.03,-45.56
-115.13,-45.39
-115.29,-45.14
-115.45,-44.88
-115.56,-44.71
-115.68,-44.54
-115.8,-44.37
-115.97,-44.153
-116.14,-43.935
-116.31,-43.726
-116.48,-43.523
-116.62,-43.35
-116.77,-43.18
-116.92,-43.01
-117.07,-42.84
-117.21,-42.67
-117.36,-42.5
-117.5,-42.33
-117.67,-42.126
-117.84,-41.907
-118.01,-41.678
-118.15,-41.48
-118.26,-41.31
-118.37,-41.14
-118.52,-40.889
-118.66,-40.63
-118.75,-40.46
-118.86,-40.24
-118.99,-39.95
-119.06,-39.78
-119.2,-39.454
-119.27,-39.27
-119.37,-39.01
-119.46,-38.76
-119.54,-38.554
-119.65,-38.25
-119.72,-38.08
-119.85,-37.74
-119.92,-37.57
-120.05,-37.274
-120.15,-37.06
-120.23,-36.89
-120.39,-36.571
-120.49,-36.38
-120.59,-36.21
-120.73,-35.964
-120.89,-35.7
-121,-35.53
-121.1,-35.36
-121.24,-35.151
-121.41,-34.89
-121.55,-34.68
-121.66,-34.51
-121.77,-34.34
-121.92,-34.088
-122.08,-33.83
-122.17,-33.66
-122.26,-33.49
-122.43,-33.162
-122.52,-32.98
-122.6,-32.791
-122.73,-32.47
-122.8,-32.3
-122.92,-31.96
-122.97,-31.79
-123.07,-31.45
-123.11,-31.28
-123.2,-30.94
-123.28,-30.6
-123.32,-30.43
-123.39,-30.09
-123.45,-29.836
-123.51,-29.58
-123.6,-29.24
-123.64,-29.07
-123.74,-28.73
-123.79,-28.56
-123.9,-28.22
-123.97,-28.05
-124.1,-27.71
-124.16,-27.54
-124.3,-27.214
-124.38,-27.03
-124.47,-26.838
-124.62,-26.52
-124.7,-26.35
-124.81,-26.121
-124.95,-25.84
-125.03,-25.67
-125.16,-25.388
-125.25,-25.16
-125.33,-24.99
-125.46,-24.65
-125.52,-24.48
-125.63,-24.14
-125.68,-23.97
-125.77,-23.63
-125.84,-23.369
-125.89,-23.12
-125.95,-22.78
-126,-22.44
-126.02,-22.27
-126.06,-21.93
-126.09,-21.59
-126.13,-21.25
-126.16,-20.91
-126.18,-20.74
-126.22,-20.4
-126.26,-20.06
-126.32,-19.72
-126.35,-19.55
-126.41,-19.21
-126.49,-18.87
-126.53,-18.7
-126.62,-18.36
-126.69,-18.147
-126.78,-17.85
-126.86,-17.604
-126.94,-17.34
-127.03,-17.093
-127.11,-16.83
-127.2,-16.585
-127.28,-16.32
-127.37,-16.046
-127.43,-15.81
-127.53,-15.47
-127.57,-15.3
-127.64,-14.96
-127.71,-14.62
-127.73,-14.45
-127.77,-14.11
-127.81,-13.77
-127.83,-13.43
-127.84,-13.09
-127.85,-12.75
-127.84,-12.41
-127.84,-12.07
-127.83,-11.73
-127.83,-11.39
-127.83,-11.05
-127.84,-10.71
-127.85,-10.37
-127.87,-10.03
-127.88,-9.86
-127.92,-9.52
-127.96,-9.18
-128.01,-8.84
-128.05,-8.6584
-128.11,-8.33
-128.18,-7.99
-128.22,-7.8156
-128.29,-7.48
-128.37,-7.14
-128.4,-6.97
-128.47,-6.63
-128.54,-6.29
-128.57,-6.12
-128.62,-5.78
-128.66,-5.44
-128.69,-5.1
-128.71,-4.76
-128.71,-4.42
-128.71,-4.08
-128.69,-3.74
-128.67,-3.4
-128.64,-3.06
-128.6,-2.72
-128.57,-2.38
-128.55,-2.21
-128.51,-1.87
-128.47,-1.53
-128.44,-1.19
-128.41,-0.85
-128.39,-0.51
-128.39,-0.32702
-128.38,0
-128.39,0.32702
-128.39,0.51
-128.41,0.85
-128.44,1.19
-128.47,1.53
-128.51,1.87
-128.55,2.21
-128.57,2.38
-128.6,2.72
-128.64,3.06
-128.67,3.4
-128.69,3.74
-128.71,4.08
-128.71,4.42
-128.71,4.76
-128.69,5.1
-128.66,5.44
-128.62,5.78
-128.57,6.12
-128.54,6.29
-128.47,6.63
-128.4,6.97
-128.37,7.14
-128.29,7.48
-128.22,7.8156
-128.18,7.99
-128.11,8.33
-128.05,8.6584
-128.01,8.84
-127.96,9.18
-127.92,9.52
-127.88,9.86
-127.87,10.03
-127.85,10.37
-127.84,10.71
-127.83,11.05
-127.83,11.39
-127.83,11.73
-127.84,12.07
-127.84,12.41
-127.85,12.75
-127.84,13.09
-127.83,13.43
-127.81,13.77
-127.77,14.11
-127.73,14.45
-127.71,14.62
-127.64,14.96
-127.57,15.3
-127.53,15.47
-127.43,15.81
-127.37,16.046
-127.28,16.32
-127.2,16.585
-127.11,16.83
-127.03,17.093
-126.94,17.34
-126.86,17.604
-126.78,17.85
-126.69,18.147
-126.62,18.36
-126.53,18.7
-126.49,18.87
-126.41,19.21
-126.35,19.55
-126.32,19.72
-126.26,20.06
-126.22,20.4
-126.18,20.74
-126.16,20.91
-126.13,21.25
-126.09,21.59
-126.06,21.93
-126.02,22.27
-126,22.44
-125.95,22.78
-125.89,23.12
-125.84,23.369
-125.77,23.63
-125.68,23.97
-125.63,24.14
-125.52,24.48
-125.46,24.65
-125.33,24.99
-125.25,25.16
-125.16,25.388
-125.03,25.67
-124.95,25.84
-124.81,26.121
-124.7,26.35
-124.62,26.52
-124.47,26.838
-124.38,27.03
-124.3,27.214
-124.16,27.54
-124.1,27.71
-123.97,28.05
-123.9,28.22
-123.79,28.56
-123.74,28.73
-123.64,29.07
-123.6,29.24
-123.51,29.58
-123.45,29.836
-123.39,30.09
-123.32,30.43
-123.28,30.6
-123.2,30.94
-123.11,31.28
-123.07,31.45
-122.97,31.79
-122.92,31.96
-122.8,32.3
-122.73,32.47
-122.6,32.791
-122.52,32.98
-122.43,33.162
-122.26,33.49
-122.17,33.66
-122.08,33.83
-121.92,34.088
-121.77,34.34
-121.66,34.51
-121.55,34.68
-121.41,34.89
-121.24,35.151
-121.1,35.36
-121,35.53
-120.89,35.7
-120.73,35.964
-120.59,36.21
-120.49,36.38
-120.39,36.571
-120.23,36.89
-120.15,37.06
-120.05,37.274
-119.92,37.57
-119.85,37.74
-119.72,38.08
-119.65,38.25
-119.54,38.554
-119.46,38.76
-119.37,39.01
-119.27,39.27
-119.2,39.454
-119.06,39.78
-118.99,39.95
-118.86,40.24
-118.75,40.46
-118.66,40.63
-118.52,40.889
-118.37,41.14
-118.26,41.31
-118.15,41.48
-118.01,41.678
-117.84,41.907
-117.67,42.126
-117.5,42.33
-117.36,42.5
-117.21,42.67
-117.07,42.84
-116.92,43.01
-116.77,43.18
-116.62,43.35
-116.48,43.523
-116.31,43.726
-116.14,43.935
-115.97,44.153
-115.8,44.37
-115.68,44.54
-115.56,44.71
-115.45,44.88
-115.29,45.14
-115.13,45.39
-115.03,45.56
-114.94,45.73
-114.77,46.031
-114.66,46.24
-114.57,46.41
-114.43,46.668
-114.3,46.92
-114.21,47.09
-114.09,47.29
-113.92,47.581
-113.81,47.77
-113.7,47.94
-113.58,48.113
-113.41,48.351
-113.24,48.576
-113.07,48.787
-112.92,48.96
-112.77,49.13
-112.61,49.3
-112.44,49.47
-112.27,49.64
-112.09,49.81
-111.9,49.98
-111.71,50.148
-111.54,50.297
-111.37,50.446
-111.2,50.594
-111.03,50.745
-110.86,50.897
-110.69,51.053
-110.52,51.213
-110.35,51.379
-110.18,51.55
-110.01,51.728
-109.84,51.915
-109.67,52.11
-109.5,52.314
-109.33,52.528
-109.2,52.7
-109.07,52.87
-108.94,53.04
-108.82,53.217
-108.65,53.455
-108.48,53.698
-108.34,53.89
-108.22,54.06
-108.1,54.23
-107.97,54.405
-107.8,54.624
-107.63,54.834
-107.46,55.035
-107.29,55.226
-107.12,55.407
-106.95,55.577
-106.78,55.738
-106.61,55.891
-106.44,56.037
-106.27,56.176
-106.1,56.311
-105.93,56.441
-105.69,56.61
-105.45,56.78
-105.25,56.921
-105.08,57.036
-104.9,57.151
-104.7,57.29
-104.45,57.46
-104.22,57.62
-104.05,57.742
-103.88,57.868
-103.71,57.999
-103.54,58.14
-103.33,58.31
-103.14,58.48
-102.95,58.65
-102.77,58.82
-102.6,58.99
-102.43,59.16
-102.27,59.33
-102.12,59.5
-101.97,59.67
-101.81,59.84
-101.67,60.01
-101.5,60.195
-101.33,60.386
-101.16,60.573
-100.99,60.756
-100.82,60.933
-100.65,61.104
-100.48,61.268
-100.31,61.425
-100.14,61.574
-99.97,61.717
-99.762,61.88
-99.532,62.05
-99.289,62.219
-99.119,62.329
-98.949,62.436
-98.743,62.56
-98.447,62.73
-98.268,62.827
-98.098,62.92
-97.815,63.07
-97.588,63.189
-97.417,63.279
-97.173,63.41
-96.907,63.556
-96.737,63.652
-96.567,63.752
-96.291,63.92
-96.056,64.071
-95.886,64.185
-95.716,64.306
-95.546,64.432
-95.327,64.6
-95.117,64.77
-94.916,64.94
-94.723,65.11
-94.535,65.28
-94.354,65.446
-94.184,65.605
-94.014,65.764
-93.844,65.924
-93.674,66.081
-93.504,66.237
-93.333,66.388
-93.163,66.536
-92.993,66.679
-92.823,66.817
-92.61,66.98
-92.373,67.15
-92.142,67.306
-91.972,67.412
-91.802,67.515
-91.546,67.66
-91.291,67.793
-91.121,67.877
-90.861,68
-90.611,68.111
-90.44,68.185
-90.1,68.326
-89.93,68.394
-89.648,68.51
-89.419,68.602
-89.237,68.68
-88.909,68.821
-88.739,68.898
-88.483,69.02
-88.228,69.147
-88.058,69.237
-87.841,69.36
-87.556,69.53
-87.377,69.642
-87.207,69.754
-87.037,69.873
-86.803,70.04
-86.575,70.21
-86.356,70.378
-86.186,70.51
-86.016,70.643
-85.846,70.777
-85.676,70.911
-85.482,71.06
-85.255,71.23
-85.019,71.4
-84.825,71.532
-84.655,71.643
-84.484,71.751
-84.213,71.91
-83.974,72.039
-83.804,72.124
-83.537,72.25
-83.293,72.353
-83.123,72.423
-82.783,72.547
-82.613,72.606
-82.272,72.714
-82.102,72.767
-81.762,72.866
-81.548,72.93
-81.251,73.015
-80.977,73.1
-80.741,73.173
-80.457,73.27
-80.23,73.35
-80.002,73.44
-79.72,73.556
-79.55,73.633
-79.247,73.78
-79.039,73.885
-78.869,73.979
-78.623,74.12
-78.358,74.278
-78.188,74.381
-78.018,74.489
-77.798,74.63
-77.531,74.8
-77.337,74.92
-77.167,75.025
-76.979,75.14
-76.681,75.31
-76.486,75.412
-76.316,75.5
-75.998,75.65
-75.806,75.73
-75.579,75.82
-75.295,75.918
-75.067,75.99
-74.785,76.066
-74.444,76.148
-74.274,76.183
-73.934,76.247
-73.594,76.306
-73.423,76.335
-73.083,76.388
-72.743,76.445
-72.457,76.5
-72.232,76.543
-71.892,76.621
-71.706,76.67
-71.381,76.76
-71.141,76.84
-70.871,76.933
-70.677,77.01
-70.36,77.139
-70.19,77.214
-69.896,77.35
-69.68,77.449
-69.51,77.532
-69.178,77.69
-68.999,77.771
-68.807,77.86
-68.488,77.995
-68.318,78.062
-67.978,78.187
-67.808,78.241
-67.467,78.337
-67.297,78.379
-66.957,78.445
-66.617,78.497
-66.276,78.534
-66.106,78.546
-65.766,78.562
-65.425,78.57
-65.085,78.574
-64.745,78.577
-64.404,78.584
-64.064,78.596
-63.724,78.619
-63.383,78.654
-63.043,78.704
-62.873,78.733
-62.533,78.801
-62.219,78.88
-62.022,78.93
-61.682,79.029
-61.512,79.08
-61.171,79.184
-61.001,79.236
-60.661,79.334
-60.463,79.39
-60.15,79.464
-59.81,79.535
-59.64,79.565
-59.299,79.607
-58.959,79.631
-58.619,79.636
-58.278,79.624
-57.938,79.597
-57.614,79.56
-57.427,79.532
-57.087,79.477
-56.747,79.421
-56.552,79.39
-56.236,79.338
-55.896,79.292
-55.556,79.258
-55.215,79.237
-54.875,79.231
-54.535,79.238
-54.194,79.258
-53.854,79.289
-53.514,79.33
-53.173,79.376
-53.003,79.398
-52.663,79.438
-52.322,79.472
-51.982,79.495
-51.642,79.502
-51.301,79.491
-50.961,79.461
-50.621,79.411
-50.45,79.378
-50.11,79.295
-49.841,79.22
-49.6,79.14
-49.332,79.05
-49.089,78.959
-48.871,78.88
-48.579,78.768
-48.408,78.709
-48.068,78.588
-47.898,78.536
-47.558,78.435
-47.285,78.37
-47.047,78.317
-46.707,78.259
-46.366,78.218
-46.163,78.2
-45.856,78.177
-45.516,78.159
-45.175,78.144
-44.835,78.128
-44.494,78.105
-44.154,78.072
-43.851,78.03
-43.644,77.991
-43.303,77.911
-43.116,77.86
-42.793,77.749
-42.623,77.684
-42.282,77.532
-42.112,77.446
-41.927,77.35
-41.628,77.18
-41.431,77.06
-41.261,76.955
-41.071,76.84
-40.796,76.67
-40.581,76.539
-40.41,76.439
-40.209,76.33
-39.9,76.17
-39.73,76.088
-39.498,75.99
-39.219,75.879
-39.042,75.82
-38.709,75.715
-38.462,75.65
-38.198,75.583
-37.858,75.509
-37.688,75.474
-37.347,75.399
-37.007,75.324
-36.837,75.283
-36.496,75.189
-36.326,75.138
-35.986,75.016
-35.816,74.948
-35.496,74.8
-35.305,74.697
-35.135,74.599
-34.915,74.46
-34.673,74.29
-34.454,74.123
-34.284,73.982
-34.114,73.835
-33.944,73.683
-33.774,73.528
-33.604,73.371
-33.433,73.215
-33.263,73.06
-33.093,72.91
-32.916,72.76
-32.707,72.59
-32.482,72.42
-32.242,72.253
-32.072,72.142
-31.902,72.041
-31.663,71.91
-31.391,71.773
-31.221,71.694
-30.928,71.57
-30.711,71.482
-30.493,71.4
-30.2,71.29
-30.03,71.228
-29.69,71.098
-29.52,71.03
-29.191,70.89
-29.009,70.803
-28.839,70.72
-28.535,70.55
-28.328,70.421
-28.158,70.304
-27.988,70.179
-27.814,70.04
-27.622,69.87
-27.444,69.7
-27.28,69.53
-27.125,69.36
-26.967,69.175
-26.797,68.965
-26.627,68.747
-26.456,68.527
-26.313,68.34
-26.182,68.17
-26.048,68
-25.91,67.83
-25.765,67.66
-25.606,67.48
-25.435,67.301
-25.265,67.133
-25.095,66.978
-24.897,66.81
-24.678,66.64
-24.437,66.47
-24.244,66.344
-24.074,66.24
-23.883,66.13
-23.57,65.96
-23.393,65.867
-23.223,65.781
-22.906,65.62
-22.713,65.52
-22.543,65.432
-22.267,65.28
-22.032,65.143
-21.862,65.036
-21.692,64.923
-21.48,64.77
-21.266,64.6
-21.071,64.43
-20.893,64.26
-20.731,64.09
-20.582,63.92
-20.444,63.75
-20.315,63.58
-20.16,63.358
-19.99,63.096
-19.871,62.9
-19.771,62.73
-19.65,62.516
-19.483,62.22
-19.39,62.05
-19.293,61.88
-19.139,61.615
-18.989,61.37
-18.879,61.2
-18.763,61.03
-18.629,60.847
-18.458,60.63
-18.288,60.432
-18.118,60.251
-17.948,60.085
-17.778,59.931
-17.608,59.789
-17.437,59.656
-17.224,59.5
-16.973,59.33
-16.757,59.192
-16.587,59.087
-16.416,58.986
-16.139,58.82
-15.906,58.682
-15.736,58.578
-15.566,58.472
-15.32,58.31
-15.077,58.14
-14.885,57.995
-14.715,57.855
-14.545,57.705
-14.374,57.542
-14.204,57.364
-14.034,57.167
-13.864,56.95
-13.745,56.78
-13.633,56.61
-13.524,56.43
-13.353,56.119
-13.26,55.93
-13.179,55.76
-13.03,55.42
-12.96,55.25
-12.843,54.964
-12.753,54.74
-12.673,54.548
-12.538,54.23
-12.462,54.06
-12.332,53.79
-12.207,53.55
-12.111,53.38
-11.992,53.188
-11.822,52.937
-11.652,52.716
-11.494,52.53
-11.335,52.36
-11.16,52.19
-10.971,52.024
-10.801,51.885
-10.631,51.756
-10.46,51.635
-10.274,51.51
-10.008,51.34
-9.7798,51.202
-9.6096,51.1
-9.4394,50.999
-9.1637,50.83
-8.9289,50.683
-8.7588,50.57
-8.5886,50.451
-8.4114,50.32
-8.2024,50.15
-8.0117,49.98
-7.8388,49.81
-7.6823,49.64
-7.5404,49.47
-7.3974,49.279
-7.2272,49.017
-7.0982,48.79
-7.0122,48.62
-6.8869,48.339
-6.7979,48.11
-6.7167,47.877
-6.6319,47.6
-6.5465,47.294
-6.4948,47.09
-6.4102,46.75
-6.3675,46.58
-6.2814,46.24
-6.2062,45.975
-6.1318,45.73
-6.036,45.459
-5.9417,45.22
-5.8642,45.05
-5.6957,44.727
-5.5824,44.54
-5.4656,44.37
-5.3339,44.2
-5.1852,44.03
-5.015,43.857
-4.8289,43.69
-4.6128,43.52
-4.3641,43.35
-4.1642,43.228
-3.994,43.131
-3.7643,43.01
-3.4835,42.871
-3.3133,42.789
-3.0678,42.67
-2.8028,42.539
-2.6326,42.45
-2.4192,42.33
-2.145,42.16
-1.952,42.024
-1.7818,41.89
-1.6116,41.738
-1.4414,41.565
-1.2713,41.363
-1.1131,41.14
-1.0128,40.97
-0.92318,40.8
-0.78333,40.46
-0.72888,40.29
-0.64575,39.95
-0.59059,39.616
-0.57189,39.44
-0.54964,39.1
-0.54079,38.76
-0.53976,38.42
-0.54078,38.08
-0.53815,37.74
-0.52616,37.4
-0.49899,37.06
-0.45017,36.72
-0.41565,36.55
-0.32512,36.21
-0.25025,36.006
-0.10902,35.7
-0.010028,35.53
0.10826,35.36
0.26026,35.177
0.43043,35.008
0.62559,34.85
0.89085,34.68
1.1111,34.568
1.2813,34.497
1.6216,34.382
1.7918,34.336
2.1321,34.255
2.4725,34.183
2.6426,34.146
2.983,34.063
3.1994,34
3.4935,33.897
3.6637,33.824
3.961,33.66
4.1742,33.511
4.3443,33.36
4.5145,33.171
4.6465,32.98
4.7393,32.81
4.8549,32.513
4.9058,32.3
4.941,31.96
4.9269,31.62
4.8711,31.28
4.8277,31.11
4.7167,30.77
4.6505,30.6
4.5145,30.284
4.4197,30.09
4.3387,29.92
4.1742,29.589
4.0823,29.41
4.0024,29.24
3.8464,28.9
3.7734,28.73
3.6637,28.433
3.5899,28.22
3.4987,27.88
3.4608,27.71
3.4058,27.37
3.3781,27.03
3.3774,26.69
3.4047,26.35
3.4619,26.01
3.5024,25.84
3.6085,25.5
3.6762,25.33
3.8338,25.011
3.9546,24.82
4.0841,24.65
4.2471,24.48
4.4842,24.31
4.6847,24.229
5.025,24.237
5.2258,24.31
5.5355,24.455
5.7057,24.549
5.8759,24.652
6.1611,24.82
6.3864,24.94
6.5566,25.029
6.8206,25.16
7.0671,25.259
7.253,25.33
7.5776,25.422
7.9179,25.484
8.1797,25.5
8.2711,25.5
8.5986,25.463
8.9389,25.356
9.1091,25.267
9.2793,25.145
9.4494,24.971
9.6196,24.686
9.6861,24.48
9.7154,24.14
9.6547,23.8
9.5901,23.63
9.4494,23.376
9.2793,23.162
9.1091,22.997
8.9389,22.863
8.7688,22.753
8.486,22.61
8.2583,22.515
8.0002,22.44
7.7477,22.382
7.4074,22.338
7.0671,22.325
6.7267,22.34
6.3864,22.381
6.0539,22.44
5.8759,22.479
5.5355,22.553
5.1952,22.603
4.8549,22.585
4.5145,22.442
4.3443,22.321
4.1742,22.166
4.004,21.983
3.8338,21.773
3.6985,21.59
3.5812,21.42
3.4704,21.25
3.3233,21.01
3.1698,20.74
3.078,20.57
2.983,20.386
2.8235,20.06
2.7443,19.89
2.6426,19.662
2.5225,19.38
2.4532,19.21
2.3203,18.87
2.2565,18.7
2.1344,18.36
2.0753,18.19
1.9623,17.85
1.9074,17.68
1.8021,17.34
1.7509,17.17
1.6521,16.83
1.6043,16.66
1.5113,16.32
1.4515,16.092
1.3788,15.81
1.2948,15.47
1.2538,15.3
1.1743,14.96
1.1111,14.678
1.0608,14.45
0.98879,14.11
0.94094,13.875
0.88607,13.6
0.82114,13.26
0.77077,12.984
0.72899,12.75
0.67095,12.41
0.61588,12.07
0.58932,11.9
0.53805,11.56
0.48966,11.22
0.44411,10.88
0.42229,10.71
0.38044,10.37
0.34132,10.03
0.30486,9.69
0.27101,9.35
0.25498,9.18
0.22459,8.84
0.19665,8.5
0.17108,8.16
0.14779,7.82
0.1267,7.48
0.10771,7.14
0.090725,6.8
0.08289,6.63
0.068604,6.29
0.056086,5.95
0.045225,5.61
0.035904,5.27
0.028005,4.93
0.021404,4.59
0.015979,4.25
0.011602,3.91
0.0081503,3.57
0.005498,3.23
0.0035239,2.89
0.0021108,2.55
0.0011479,2.21
0.00053241,1.87
0.00017172,1.53
-1.4779e-05,1.19
-9.3951e-05,0.85
-0.0001174,0.51
-0.00012023,0.17
-0.00012023,-0.17
-0.0001174,-0.51
-9.3951e-05,-0.85
-1.4779e-05,-1.19
0.00017172,-1.53
0.00053241,-1.87
0.0011479,-2.21
0.0021108,-2.55
0.0035239,-2.89
0.005498,-3.23
0.0081503,-3.57
0.011602,-3.91
0.015979,-4.25
0.021404,-4.59
0.028005,-4.93
0.035904,-5.27
0.045225,-5.61
0.056086,-5.95
0.068604,-6.29
0.08289,-6.63
0.090725,-6.8
0.10771,-7.14
0.1267,-7.48
0.14779,-7.82
0.17108,-8.16
0.19665,-8.5
0.22459,-8.84
0.25498,-9.18
0.27101,-9.35
0.30486,-9.69
0.34132,-10.03
0.38044,-10.37
0.42229,-10.71
0.44411,-10.88
0.48966,-11.22
0.53805,-11.56
0.58932,-11.9
0.61588,-12.07
0.67095,-12.41
0.72899,-12.75
0.77077,-12.984
0.82114,-13.26
0.88607,-13.6
0.94094,-13.875
0.98879,-14.11
1.0608,-14.45
1.1111,-14.678
1.1743,-14.96
1.2538,-15.3
1.2948,-15.47
1.3788,-15.81
1.4515,-16.092
1.5113,-16.32
1.6043,-16.66
1.6521,-16.83
1.7509,-17.17
1.8021,-17.34
1.9074,-17.68
1.9623,-17.85
2.0753,-18.19
2.1344,-18.36
2.2565,-18.7
2.3203,-18.87
2.4532,-19.21
2.5225,-19.38
2.6426,-19.662
2.7443,-19.89
2.8235,-20.06
2.983,-20.386
3.078,-20.57
3.1698,-20.74
3.3233,-21.01
3.4704,-21.25
3.5812,-21.42
3.6985,-21.59
3.8338,-21.773
4.004,-21.983
4.1742,-22.166
4.3443,-22.321
4.5145,-22.442
4.8549,-22.585
5.1952,-22.603
5.5355,-22.553
5.8759,-22.479
6.0539,-22.44
6.3864,-22.381
6.7267,-22.34
7.0671,-22.325
7.4074,-22.338
7.7477,-22.382
8.0002,-22.44
8.2583,-22.515
8.486,-22.61
8.7688,-22.753
8.9389,-22.863
9.1091,-22.997
9.2793,-23.162
9.4494,-23.376
9.5901,-23.63
9.6547,-23.8
9.7154,-24.14
9.6861,-24.48
9.6196,-24.686
9.4494,-24.971
9.2793,-25.145
9.1091,-25.267
8.9389,-25.356
8.5986,-25.463
8.2711,-25.5
8.1797,-25.5
7.9179,-25.484
7.5776,-25.422
7.253,-25.33
7.0671,-25.259
6.8206,-25.16
6.5566,-25.029
6.3864,-24.94
6.1611,-24.82
5.8759,-24.652
5.7057,-24.549
5.5355,-24.455
5.2258,-24.31
5.025,-24.237
4.6847,-24.229
4.4842,-24.31
4.2471,-24.48
4.0841,-24.65
3.9546,-24.82
3.8338,-25.011
3.6762,-25.33
3.6085,-25.5
3.5024,-25.84
3.4619,-26.01
3.4047,-26.35
3.3774,-26.69
3.3781,-27.03
3.4058,-27.37
3.4608,-27.71
3.4987,-27.88
3.5899,-28.22
3.6637,-28.433
3.7734,-28.73
3.8464,-28.9
4.0024,-29.24
4.0823,-29.41
4.1742,-29.589
4.3387,-29.92
4.4197,-30.09
4.5145,-30.284
4.6505,-30.6
4.7167,-30.77
4.8277,-31.11
4.8711,-31.28
4.9269,-31.62
4.941,-31.96
4.9058,-32.3
4.8549,-32.513
4.7393,-32.81
4.6465,-32.98
4.5145,-33.171
4.3443,-33.36
4.1742,-33.511
3.961,-33.66
3.6637,-33.824
3.4935,-33.897
3.1994,-34
2.983,-34.063
2.6426,-34.146
2.4725,-34.183
2.1321,-34.255
1.7918,-34.336
1.6216,-34.382
1.2813,-34.497
1.1111,-34.568
0.89085,-34.68
0.62559,-34.85
0.43043,-35.008
0.26026,-35.177
0.10826,-35.36
-0.010028,-35.53
-0.10902,-35.7
-0.25025,-36.006
-0.32512,-36.21
-0.41565,-36.55
-0.45017,-36.72
-0.49899,-37.06
-0.52616,-37.4
-0.53815,-37.74
-0.54078,-38.08
-0.53976,-38.42
-0.54079,-38.76
-0.54964,-39.1
-0.57189,-39.44
-0.59059,-39.616
-0.64575,-39.95
-0.72888,-40.29
-0.78333,-40.46
-0.92318,-40.8
-1.0128,-40.97
-1.1131,-41.14
-1.2713,-41.363
-1.4414,-41.565
-1.6116,-41.738
-1.7818,-41.89
-1.952,-42.024
-2.145,-42.16
-2.4192,-42.33
-2.6326,-42.45
-2.8028,-42.539
-3.0678,-42.67
-3.3133,-42.789
-3.4835,-42.871
-3.7643,-43.01
-3.994,-43.131
-4.1642,-43.228
-4.3641,-43.35
-4.6128,-43.52
-4.8289,-43.69
-5.015,-43.857
-5.1852,-44.03
-5.3339,-44.2
-5.4656,-44.37
-5.5824,-44.54
-5.6957,-44.727
-5.8642,-45.05
-5.9417,-45.22
-6.036,-45.459
-6.1318,-45.73
-6.2062,-45.975
-6.2814,-46.24
-6.3675,-46.58
-6.4102,-46.75
-6.4948,-47.09
-6.5465,-47.294
-6.6319,-47.6
-6.7167,-47.877
-6.7979,-48.11
-6.8869,-48.339
-7.0122,-48.62
-7.0982,-48.79
-7.2272,-49.017
-7.3974,-49.279
-7.5404,-49.47
-7.6823,-49.64
-7.8388,-49.81
-8.0117,-49.98
-8.2024,-50.15
-8.4114,-50.32
-8.5886,-50.451
-8.7588,-50.57
-8.9289,-50.683
-9.1637,-50.83
-9.4394,-50.999
-9.6096,-51.1
-9.7798,-51.202
-10.008,-51.34
-10.274,-51.51
-10.46,-51.635
-10.631,-51.756
-10.801,-51.885
-10.971,-52.024
-11.16,-52.19
-11.335,-52.36
-11.494,-52.53
-11.652,-52.716
-11.822,-52.937
-11.992,-53.188
-12.111,-53.38
-12.207,-53.55
-12.332,-53.79
-12.462,-54.06
-12.538,-54.23
-12.673,-54.548
-12.753,-54.74
-12.843,-54.964
-12.96,-55.25
-13.03,-55.42
-13.179,-55.76
-13.26,-55.93
-13.353,-56.119
-13.524,-56.43
-13.633,-56.61
-13.745,-56.78
-13.864,-56.95
-14.034,-57.167
-14.204,-57.364
-14.374,-57.542
-14.545,-57.705
-14.715,-57.855
-14.885,-57.995
-15.077,-58.14
-15.32,-58.31
-15.566,-58.472
-15.736,-58.578
-15.906,-58.682
-16.139,-58.82
-16.416,-58.986
-16.587,-59.087
-16.757,-59.192
-16.973,-59.33
-17.224,-59.5
-17.437,-59.656
-17.608,-59.789
-17.778,-59.931
-17.948,-60.085
-18.118,-60.251
-18.288,-60.432
-18.458,-60.63
-18.629,-60.847
-18.763,-61.03
-18.879,-61.2
-18.989,-61.37
-19.139,-61.615
-19.293,-61.88
-19.39,-62.05
-19.483,-62.22
-19.65,-62.516
-19.771,-62.73
-19.871,-62.9
-19.99,-63.096
-20.16,-63.358
-20.315,-63.58
-20.444,-63.75
-20.582,-63.92
-20.731,-64.09
-20.893,-64.26
-21.071,-64.43
-21.266,-64.6
-21.48,-64.77
-21.692,-64.923
-21.862,-65.036
-22.032,-65.143
-22.267,-65.28
-22.543,-65.432
-22.713,-65.52
-22.906,-65.62
-23.223,-65.781
-23.393,-65.867
-23.57,-65.96
-23.883,-66.13
-24.074,-66.24
-24.244,-66.344
-24.437,-66.47
-24.678,-66.64
-24.897,-66.81
-25.095,-66.978
-25.265,-67.133
-25.435,-67.301
-25.606,-67.48
-25.765,-67.66
-25.91,-67.83
-26.048,-68
-26.182,-68.17
-26.313,-68.34
-26.456,-68.527
-26.627,-68.747
-26.797,-68.965
-26.967,-69.175
-27.125,-69.36
-27.28,-69.53
-27.444,-69.7
-27.622,-69.87
-27.814,-70.04
-27.988,-70.179
-28.158,-70.304
-28.328,-70.421
-28.535,-70.55
-28.839,-70.72
-29.009,-70.803
-29.191,-70.89
-29.52,-71.03
-29.69,-71.098
-30.03,-71.228
-30.2,-71.29
-30.493,-71.4
-30.711,-71.482
-30.928,-71.57
-31.221,-71.694
-31.391,-71.773
-31.663,-71.91
-31.902,-72.041
-32.072,-72.142
-32.242,-72.253
-32.482,-72.42
-32.707,-72.59
-32.916,-72.76
-33.093,-72.91
-33.263,-73.06
-33.433,-73.215
-33.604,-73.371
-33.774,-73.528
-33.944,-73.683
-34.114,-73.835
-34.284,-73.982
-34.454,-74.123
-34.673,-74.29
-34.915,-74.46
-35.135,-74.599
-35.305,-74.697
-35.496,-74.8
-35.816,-74.948
-35.986,-75.016
-36.326,-75.138
-36.496,-75.189
-36.837,-75.283
-37.007,-75.324
-37.347,-75.399
-37.688,-75.474
-37.858,-75.509
-38.198,-75.583
-38.462,-75.65
-38.709,-75.715
-39.042,-75.82
-39.219,-75.879
-39.498,-75.99
-39.73,-76.088
-39.9,-76.17
-40.209,-76.33
-40.41,-76.439
-40.581,-76.539
-40.796,-76.67
-41.071,-76.84
-41.261,-76.955
-41.431,-77.06
-41.628,-77.18
-41.927,-77.35
-42.112,-77.446
-42.282,-77.532
-42.623,-77.684
-42.793,-77.749
-43.116,-77.86
-43.303,-77.911
-43.644,-77.991
-43.851,-78.03
-44.154,-78.072
-44.494,-78.105
-44.835,-78.128
-45.175,-78.144
-45.516,-78.159
-45.856,-78.177
-46.163,-78.2
-46.366,-78.218
-46.707,-78.259
-47.047,-78.317
-47.285,-78.37
-47.558,-78.435
-47.898,-78.536
-48.068,-78.588
-48.408,-78.709
-48.579,-78.768
-48.871,-78.88
-49.089,-78.959
-49.332,-79.05
-49.6,-79.14
-49.841,-79.22
-50.11,-79.295
-50.45,-79.378
-50.621,-79.411
-50.961,-79.461
-51.301,-79.491
-51.642,-79.502
-51.982,-79.495
-52.322,-79.472
-52.663,-79.438
-53.003,-79.398
-53.173,-79.376
-53.514,-79.33
-53.854,-79.289
-54.194,-79.258
-54.535,-79.238
-54.875,-79.231
-55.215,-79.237
-55.556,-79.258
-55.896,-79.292
-56.236,-79.338
-56.552,-79.39
-56.747,-79.421
-57.087,-79.477
-57.427,-79.532
-57.614,-79.56












==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-2a.csv <==
x,y
12.842,15.47
12.513,15.353
12.172,15.345
11.832,15.45
11.662,15.565
11.491,15.76
11.39,15.98
11.377,16.32
11.491,16.605
11.662,16.824
11.832,16.954
12.002,17.044
12.342,17.128
12.683,17.101
12.925,17
13.139,16.83
13.259,16.66
13.354,16.32
13.297,15.98
13.193,15.779
13.023,15.592
12.842,15.47

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-2b.csv <==
x,y
15.007,7.65
14.725,7.6447
14.555,7.7009
14.373,7.82
14.214,8.0695
14.175,8.33
14.219,8.5
14.384,8.7321
14.555,8.8549
14.895,8.9354
15.235,8.8506
15.405,8.7174
15.537,8.5
15.559,8.16
15.405,7.8668
15.235,7.7285
15.007,7.65

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-2c.csv <==
x,y
14.399,-1.02
14.214,-1.0823
13.874,-1.1255
13.534,-1.0886
13.313,-1.02
13.023,-0.85864
12.853,-0.70605
12.704,-0.51
12.622,-0.34
12.562,0
12.622,0.34
12.704,0.51
12.853,0.70605
13.023,0.85864
13.313,1.02
13.534,1.0886
13.874,1.1255
14.214,1.0823
14.399,1.02
14.695,0.85
14.877,0.68
14.994,0.51
15.076,0.34
15.133,0
15.076,-0.34
14.994,-0.51
14.877,-0.68
14.695,-0.85
14.399,-1.02

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-2d.csv <==
x,y
15.25,-8.84
15.065,-8.9155
14.725,-8.9154
14.526,-8.84
14.319,-8.67
14.214,-8.4784
14.182,-8.16
14.242,-7.99
14.384,-7.8108
14.705,-7.65
14.895,-7.6319
15.065,-7.6582
15.353,-7.82
15.49,-7.99
15.574,-8.33
15.443,-8.67
15.25,-8.84

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-2e.csv <==
x,y
12.925,-17
12.683,-17.101
12.342,-17.128
12.002,-17.044
11.832,-16.954
11.662,-16.824
11.491,-16.605
11.377,-16.32
11.39,-15.98
11.491,-15.76
11.662,-15.565
11.832,-15.45
12.172,-15.345
12.513,-15.353
12.842,-15.47
13.023,-15.592
13.193,-15.779
13.297,-15.98
13.354,-16.32
13.259,-16.66
13.139,-16.83
12.925,-17

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-3.csv <==
x,y
-58.012,-79.05
-58.278,-79.067
-58.619,-79.09
-58.959,-79.113
-59.299,-79.134
-59.64,-79.153
-59.98,-79.17
-60.32,-79.183
-60.661,-79.192
-61.001,-79.195
-61.341,-79.194
-61.682,-79.187
-62.022,-79.175
-62.362,-79.159
-62.703,-79.138
-63.043,-79.115
-63.383,-79.089
-63.724,-79.062
-63.894,-79.048
-64.234,-79.017
-64.575,-78.986
-64.915,-78.957
-65.255,-78.929
-65.596,-78.903
-65.914,-78.88
-66.106,-78.865
-66.446,-78.84
-66.787,-78.817
-67.127,-78.794
-67.467,-78.77
-67.808,-78.746
-68.148,-78.72
-68.318,-78.706
-68.659,-78.672
-68.999,-78.636
-69.339,-78.595
-69.68,-78.551
-69.85,-78.526
-70.19,-78.471
-70.531,-78.412
-70.768,-78.37
-71.041,-78.314
-71.381,-78.244
-71.592,-78.2
-71.892,-78.131
-72.232,-78.054
-72.402,-78.015
-72.743,-77.933
-73.061,-77.86
-73.253,-77.813
-73.594,-77.733
-73.788,-77.69
-74.104,-77.615
-74.444,-77.54
-74.615,-77.502
-74.955,-77.424
-75.295,-77.351
-75.465,-77.312
-75.806,-77.235
-76.056,-77.18
-76.316,-77.117
-76.657,-77.036
-76.827,-76.995
-77.167,-76.905
-77.416,-76.84
-77.678,-76.764
-78.003,-76.67
-78.188,-76.611
-78.529,-76.503
-78.699,-76.444
-79.03,-76.33
-79.209,-76.263
-79.492,-76.16
-79.72,-76.071
-79.935,-75.99
-80.23,-75.871
-80.4,-75.804
-80.741,-75.667
-80.911,-75.596
-81.2,-75.48
-81.421,-75.388
-81.618,-75.31
-81.932,-75.182
-82.102,-75.114
-82.442,-74.978
-82.613,-74.909
-82.892,-74.8
-83.123,-74.707
-83.322,-74.63
-83.634,-74.505
-83.804,-74.438
-84.144,-74.301
-84.314,-74.229
-84.581,-74.12
-84.825,-74.014
-84.995,-73.942
-85.335,-73.79
-85.506,-73.71
-85.722,-73.61
-86.016,-73.467
-86.186,-73.381
-86.406,-73.27
-86.697,-73.116
-86.867,-73.023
-87.04,-72.93
-87.341,-72.76
-87.548,-72.64
-87.718,-72.541
-87.925,-72.42
-88.211,-72.25
-88.398,-72.136
-88.569,-72.033
-88.775,-71.91
-89.056,-71.74
-89.249,-71.622
-89.419,-71.52
-89.621,-71.4
-89.906,-71.23
-90.1,-71.113
-90.27,-71.012
-90.479,-70.89
-90.767,-70.72
-90.951,-70.61
-91.121,-70.51
-91.341,-70.38
-91.626,-70.21
-91.802,-70.102
-91.972,-69.999
-92.182,-69.87
-92.452,-69.7
-92.653,-69.571
-92.823,-69.459
-92.993,-69.348
-93.226,-69.19
-93.472,-69.02
-93.674,-68.876
-93.844,-68.752
-94.014,-68.627
-94.184,-68.501
-94.394,-68.34
-94.613,-68.17
-94.828,-68
-95.035,-67.835
-95.205,-67.696
-95.375,-67.556
-95.546,-67.417
-95.716,-67.277
-95.886,-67.137
-96.076,-66.98
-96.281,-66.81
-96.487,-66.64
-96.694,-66.47
-96.902,-66.3
-97.077,-66.156
-97.247,-66.017
-97.417,-65.879
-97.588,-65.742
-97.758,-65.606
-97.951,-65.45
-98.162,-65.28
-98.372,-65.11
-98.583,-64.94
-98.779,-64.78
-98.949,-64.64
-99.119,-64.498
-99.289,-64.356
-99.459,-64.212
-99.63,-64.067
-99.8,-63.92
-99.991,-63.75
-100.18,-63.58
-100.36,-63.41
-100.55,-63.24
-100.73,-63.07
-100.9,-62.9
-101.07,-62.73
-101.24,-62.56
-101.41,-62.39
-101.58,-62.22
-101.74,-62.05
-101.9,-61.88
-102.06,-61.71
-102.23,-61.54
-102.38,-61.37
-102.54,-61.2
-102.7,-61.03
-102.86,-60.858
-103.03,-60.676
-103.2,-60.494
-103.37,-60.312
-103.54,-60.132
-103.71,-59.952
-103.88,-59.774
-104.05,-59.596
-104.22,-59.419
-104.39,-59.243
-104.56,-59.067
-104.73,-58.892
-104.9,-58.716
-105.08,-58.54
-105.25,-58.364
-105.42,-58.187
-105.59,-58.008
-105.76,-57.829
-105.93,-57.647
-106.1,-57.464
-106.25,-57.29
-106.41,-57.12
-106.56,-56.95
-106.71,-56.78
-106.85,-56.61
-107,-56.44
-107.14,-56.27
-107.29,-56.096
-107.46,-55.886
-107.63,-55.674
-107.8,-55.46
-107.96,-55.25
-108.09,-55.08
-108.22,-54.91
-108.35,-54.74
-108.48,-54.57
-108.65,-54.349
-108.82,-54.123
-108.99,-53.898
-109.12,-53.72
-109.25,-53.55
-109.38,-53.38
-109.51,-53.21
-109.67,-53
-109.84,-52.779
-110.01,-52.559
-110.17,-52.36
-110.3,-52.19
-110.43,-52.02
-110.57,-51.85
-110.7,-51.68
-110.86,-51.479
-111.03,-51.264
-111.2,-51.05
-111.37,-50.836
-111.51,-50.66
-111.64,-50.49
-111.78,-50.32
-111.91,-50.15
-112.05,-49.964
-112.22,-49.739
-112.39,-49.512
-112.55,-49.3
-112.67,-49.13
-112.79,-48.96
-112.92,-48.79
-113.07,-48.567
-113.24,-48.32
-113.39,-48.11
-113.5,-47.94
-113.61,-47.77
-113.75,-47.554
-113.92,-47.291
-114.05,-47.09
-114.16,-46.92
-114.27,-46.75
-114.43,-46.487
-114.59,-46.24
-114.7,-46.07
-114.8,-45.9
-114.94,-45.676
-115.12,-45.407
-115.23,-45.22
-115.34,-45.05
-115.46,-44.875
-115.63,-44.611
-115.78,-44.37
-115.89,-44.2
-116.01,-44.03
-116.14,-43.835
-116.31,-43.579
-116.46,-43.35
-116.57,-43.18
-116.69,-43.01
-116.82,-42.818
-116.99,-42.563
-117.14,-42.33
-117.25,-42.16
-117.37,-41.99
-117.5,-41.791
-117.67,-41.527
-117.81,-41.31
-117.91,-41.14
-118.02,-40.97
-118.18,-40.712
-118.33,-40.46
-118.43,-40.29
-118.53,-40.12
-118.69,-39.847
-118.82,-39.61
-118.92,-39.44
-119.03,-39.241
-119.2,-38.93
-119.29,-38.76
-119.38,-38.59
-119.54,-38.293
-119.65,-38.08
-119.74,-37.91
-119.88,-37.646
-120.01,-37.4
-120.1,-37.23
-120.22,-36.999
-120.37,-36.72
-120.46,-36.55
-120.56,-36.36
-120.73,-36.044
-120.82,-35.87
-120.92,-35.7
-121.07,-35.421
-121.2,-35.19
-121.29,-35.02
-121.41,-34.808
-121.58,-34.51
-121.67,-34.34
-121.77,-34.17
-121.92,-33.894
-122.05,-33.66
-122.14,-33.49
-122.26,-33.276
-122.42,-32.98
-122.51,-32.81
-122.6,-32.64
-122.77,-32.312
-122.86,-32.13
-122.95,-31.96
-123.11,-31.631
-123.2,-31.45
-123.28,-31.276
-123.44,-30.94
-123.52,-30.77
-123.62,-30.532
-123.74,-30.26
-123.82,-30.09
-123.96,-29.75
-124.03,-29.58
-124.13,-29.346
-124.25,-29.07
-124.32,-28.9
-124.46,-28.56
-124.53,-28.39
-124.64,-28.119
-124.74,-27.88
-124.82,-27.71
-124.96,-27.37
-125.03,-27.2
-125.16,-26.91
-125.25,-26.69
-125.33,-26.516
-125.47,-26.18
-125.54,-26.01
-125.67,-25.734
-125.77,-25.5
-125.84,-25.33
-125.99,-24.99
-126.06,-24.82
-126.18,-24.553
-126.28,-24.31
-126.35,-24.14
-126.49,-23.8
-126.56,-23.63
-126.69,-23.297
-126.75,-23.12
-126.86,-22.845
-126.94,-22.61
-127.03,-22.371
-127.12,-22.1
-127.2,-21.871
-127.29,-21.59
-127.37,-21.344
-127.45,-21.08
-127.54,-20.792
-127.6,-20.57
-127.7,-20.23
-127.75,-20.06
-127.85,-19.72
-127.9,-19.55
-128,-19.21
-128.05,-19.039
-128.14,-18.7
-128.22,-18.451
-128.29,-18.19
-128.39,-17.872
-128.44,-17.68
-128.55,-17.34
-128.6,-17.17
-128.7,-16.83
-128.75,-16.66
-128.85,-16.32
-128.9,-16.15
-129,-15.81
-129.07,-15.574
-129.14,-15.3
-129.24,-14.962
-129.28,-14.79
-129.37,-14.45
-129.42,-14.28
-129.49,-13.94
-129.57,-13.6
-129.61,-13.43
-129.68,-13.09
-129.75,-12.75
-129.78,-12.58
-129.84,-12.24
-129.9,-11.9
-129.93,-11.73
-129.98,-11.39
-130.03,-11.05
-130.08,-10.71
-130.11,-10.54
-130.16,-10.2
-130.21,-9.86
-130.26,-9.52
-130.28,-9.35
-130.33,-9.01
-130.38,-8.67
-130.43,-8.3749
-130.46,-8.16
-130.51,-7.82
-130.57,-7.48
-130.6,-7.2546
-130.64,-6.97
-130.69,-6.63
-130.74,-6.29
-130.77,-6.0297
-130.8,-5.78
-130.84,-5.44
-130.87,-5.1
-130.9,-4.76
-130.93,-4.42
-130.94,-4.25
-130.96,-3.91
-130.98,-3.57
-130.99,-3.23
-130.99,-2.89
-131,-2.55
-131,-2.21
-131,-1.87
-131,-1.53
-131,-1.19
-131,-0.85
-131,-0.51
-131,-0.17
-131,0.17
-131,0.51
-131,0.85
-131,1.19
-131,1.53
-131,1.87
-131,2.21
-131,2.55
-130.99,2.89
-130.99,3.23
-130.98,3.57
-130.96,3.91
-130.94,4.25
-130.93,4.42
-130.9,4.76
-130.87,5.1
-130.84,5.44
-130.8,5.78
-130.77,6.0297
-130.74,6.29
-130.69,6.63
-130.64,6.97
-130.6,7.2546
-130.57,7.48
-130.51,7.82
-130.46,8.16
-130.43,8.3749
-130.38,8.67
-130.33,9.01
-130.28,9.35
-130.26,9.52
-130.21,9.86
-130.16,10.2
-130.11,10.54
-130.08,10.71
-130.03,11.05
-129.98,11.39
-129.93,11.73
-129.9,11.9
-129.84,12.24
-129.78,12.58
-129.75,12.75
-129.68,13.09
-129.61,13.43
-129.57,13.6
-129.49,13.94
-129.42,14.28
-129.37,14.45
-129.28,14.79
-129.24,14.962
-129.14,15.3
-129.07,15.574
-129,15.81
-128.9,16.15
-128.85,16.32
-128.75,16.66
-128.7,16.83
-128.6,17.17
-128.55,17.34
-128.44,17.68
-128.39,17.872
-128.29,18.19
-128.22,18.451
-128.14,18.7
-128.05,19.039
-128,19.21
-127.9,19.55
-127.85,19.72
-127.75,20.06
-127.7,20.23
-127.6,20.57
-127.54,20.792
-127.45,21.08
-127.37,21.344
-127.29,21.59
-127.2,21.871
-127.12,22.1
-127.03,22.371
-126.94,22.61
-126.86,22.845
-126.75,23.12
-126.69,23.297
-126.56,23.63
-126.49,23.8
-126.35,24.14
-126.28,24.31
-126.18,24.553
-126.06,24.82
-125.99,24.99
-125.84,25.33
-125.77,25.5
-125.67,25.734
-125.54,26.01
-125.47,26.18
-125.33,26.516
-125.25,26.69
-125.16,26.91
-125.03,27.2
-124.96,27.37
-124.82,27.71
-124.74,27.88
-124.64,28.119
-124.53,28.39
-124.46,28.56
-124.32,28.9
-124.25,29.07
-124.13,29.346
-124.03,29.58
-123.96,29.75
-123.82,30.09
-123.74,30.26
-123.62,30.532
-123.52,30.77
-123.44,30.94
-123.28,31.276
-123.2,31.45
-123.11,31.631
-122.95,31.96
-122.86,32.13
-122.77,32.312
-122.6,32.64
-122.51,32.81
-122.42,32.98
-122.26,33.276
-122.14,33.49
-122.05,33.66
-121.92,33.894
-121.77,34.17
-121.67,34.34
-121.58,34.51
-121.41,34.808
-121.29,35.02
-121.2,35.19
-121.07,35.421
-120.92,35.7
-120.82,35.87
-120.73,36.044
-120.56,36.36
-120.46,36.55
-120.37,36.72
-120.22,36.999
-120.1,37.23
-120.01,37.4
-119.88,37.646
-119.74,37.91
-119.65,38.08
-119.54,38.293
-119.38,38.59
-119.29,38.76
-119.2,38.93
-119.03,39.241
-118.92,39.44
-118.82,39.61
-118.69,39.847
-118.53,40.12
-118.43,40.29
-118.33,40.46
-118.18,40.712
-118.02,40.97
-117.91,41.14
-117.81,41.31
-117.67,41.527
-117.5,41.791
-117.37,41.99
-117.25,42.16
-117.14,42.33
-116.99,42.563
-116.82,42.818
-116.69,43.01
-116.57,43.18
-116.46,43.35
-116.31,43.579
-116.14,43.835
-116.01,44.03
-115.89,44.2
-115.78,44.37
-115.63,44.611
-115.46,44.875
-115.34,45.05
-115.23,45.22
-115.12,45.407
-114.94,45.676
-114.8,45.9
-114.7,46.07
-114.59,46.24
-114.43,46.487
-114.27,46.75
-114.16,46.92
-114.05,47.09
-113.92,47.291
-113.75,47.554
-113.61,47.77
-113.5,47.94
-113.39,48.11
-113.24,48.32
-113.07,48.567
-112.92,48.79
-112.79,48.96
-112.67,49.13
-112.55,49.3
-112.39,49.512
-112.22,49.739
-112.05,49.964
-111.91,50.15
-111.78,50.32
-111.64,50.49
-111.51,50.66
-111.37,50.836
-111.2,51.05
-111.03,51.264
-110.86,51.479
-110.7,51.68
-110.57,51.85
-110.43,52.02
-110.3,52.19
-110.17,52.36
-110.01,52.559
-109.84,52.779
-109.67,53
-109.51,53.21
-109.38,53.38
-109.25,53.55
-109.12,53.72
-108.99,53.898
-108.82,54.123
-108.65,54.349
-108.48,54.57
-108.35,54.74
-108.22,54.91
-108.09,55.08
-107.96,55.25
-107.8,55.46
-107.63,55.674
-107.46,55.886
-107.29,56.096
-107.14,56.27
-107,56.44
-106.85,56.61
-106.71,56.78
-106.56,56.95
-106.41,57.12
-106.25,57.29
-106.1,57.464
-105.93,57.647
-105.76,57.829
-105.59,58.008
-105.42,58.187
-105.25,58.364
-105.08,58.54
-104.9,58.716
-104.73,58.892
-104.56,59.067
-104.39,59.243
-104.22,59.419
-104.05,59.596
-103.88,59.774
-103.71,59.952
-103.54,60.132
-103.37,60.312
-103.2,60.494
-103.03,60.676
-102.86,60.858
-102.7,61.03
-102.54,61.2
-102.38,61.37
-102.23,61.54
-102.06,61.71
-101.9,61.88
-101.74,62.05
-101.58,62.22
-101.41,62.39
-101.24,62.56
-101.07,62.73
-100.9,62.9
-100.73,63.07
-100.55,63.24
-100.36,63.41
-100.18,63.58
-99.991,63.75
-99.8,63.92
-99.63,64.067
-99.459,64.212
-99.289,64.356
-99.119,64.498
-98.949,64.64
-98.779,64.78
-98.583,64.94
-98.372,65.11
-98.162,65.28
-97.951,65.45
-97.758,65.606
-97.588,65.742
-97.417,65.879
-97.247,66.017
-97.077,66.156
-96.902,66.3
-96.694,66.47
-96.487,66.64
-96.281,66.81
-96.076,66.98
-95.886,67.137
-95.716,67.277
-95.546,67.417
-95.375,67.556
-95.205,67.696
-95.035,67.835
-94.828,68
-94.613,68.17
-94.394,68.34
-94.184,68.501
-94.014,68.627
-93.844,68.752
-93.674,68.876
-93.472,69.02
-93.226,69.19
-92.993,69.348
-92.823,69.459
-92.653,69.571
-92.452,69.7
-92.182,69.87
-91.972,69.999
-91.802,70.102
-91.626,70.21
-91.341,70.38
-91.121,70.51
-90.951,70.61
-90.767,70.72
-90.479,70.89
-90.27,71.012
-90.1,71.113
-89.906,71.23
-89.621,71.4
-89.419,71.52
-89.249,71.622
-89.056,71.74
-88.775,71.91
-88.569,72.033
-88.398,72.136
-88.211,72.25
-87.925,72.42
-87.718,72.541
-87.548,72.64
-87.341,72.76
-87.04,72.93
-86.867,73.023
-86.697,73.116
-86.406,73.27
-86.186,73.381
-86.016,73.467
-85.722,73.61
-85.506,73.71
-85.335,73.79
-84.995,73.942
-84.825,74.014
-84.581,74.12
-84.314,74.229
-84.144,74.301
-83.804,74.438
-83.634,74.505
-83.322,74.63
-83.123,74.707
-82.892,74.8
-82.613,74.909
-82.442,74.978
-82.102,75.114
-81.932,75.182
-81.618,75.31
-81.421,75.388
-81.2,75.48
-80.911,75.596
-80.741,75.667
-80.4,75.804
-80.23,75.871
-79.935,75.99
-79.72,76.071
-79.492,76.16
-79.209,76.263
-79.03,76.33
-78.699,76.444
-78.529,76.503
-78.188,76.611
-78.003,76.67
-77.678,76.764
-77.416,76.84
-77.167,76.905
-76.827,76.995
-76.657,77.036
-76.316,77.117
-76.056,77.18
-75.806,77.235
-75.465,77.312
-75.295,77.351
-74.955,77.424
-74.615,77.502
-74.444,77.54
-74.104,77.615
-73.788,77.69
-73.594,77.733
-73.253,77.813
-73.061,77.86
-72.743,77.933
-72.402,78.015
-72.232,78.054
-71.892,78.131
-71.592,78.2
-71.381,78.244
-71.041,78.314
-70.768,78.37
-70.531,78.412
-70.19,78.471
-69.85,78.526
-69.68,78.551
-69.339,78.595
-68.999,78.636
-68.659,78.672
-68.318,78.706
-68.148,78.72
-67.808,78.746
-67.467,78.77
-67.127,78.794
-66.787,78.817
-66.446,78.84
-66.106,78.865
-65.914,78.88
-65.596,78.903
-65.255,78.929
-64.915,78.957
-64.575,78.986
-64.234,79.017
-63.894,79.048
-63.724,79.062
-63.383,79.089
-63.043,79.115
-62.703,79.138
-62.362,79.159
-62.022,79.175
-61.682,79.187
-61.341,79.194
-61.001,79.195
-60.661,79.192
-60.32,79.183
-59.98,79.17
-59.64,79.153
-59.299,79.134
-58.959,79.113
-58.619,79.09
-58.278,79.067
-58.012,79.05
-57.768,79.033
-57.427,79.01
-57.087,78.989
-56.747,78.97
-56.406,78.953
-56.066,78.937
-55.726,78.923
-55.385,78.91
-55.045,78.897
-54.705,78.883
-54.535,78.875
-54.194,78.857
-53.854,78.837
-53.514,78.812
-53.173,78.785
-52.833,78.753
-52.492,78.717
-52.322,78.696
-51.982,78.65
-51.642,78.6
-51.301,78.548
-51.131,78.518
-50.791,78.457
-50.45,78.396
-50.28,78.365
-49.94,78.297
-49.6,78.233
-49.422,78.2
-49.089,78.134
-48.749,78.071
-48.514,78.03
-48.238,77.979
-47.898,77.92
-47.558,77.865
-47.387,77.837
-47.047,77.782
-46.707,77.73
-46.437,77.69
-46.196,77.651
-45.856,77.597
-45.516,77.543
-45.345,77.516
-45.005,77.454
-44.665,77.391
-44.446,77.35
-44.154,77.287
-43.814,77.212
-43.644,77.174
-43.303,77.088
-42.999,77.01
-42.793,76.952
-42.452,76.856
-42.282,76.806
-41.942,76.704
-41.772,76.652
-41.431,76.545
-41.261,76.493
-40.921,76.384
-40.741,76.33
-40.41,76.225
-40.192,76.16
-39.9,76.069
-39.625,75.99
-39.389,75.919
-39.049,75.825
-38.879,75.776
-38.539,75.683
-38.368,75.637
-38.028,75.544
-37.78,75.48
-37.518,75.407
-37.177,75.317
-37.007,75.268
-36.667,75.172
-36.496,75.122
-36.156,75.018
-35.986,74.966
-35.646,74.853
-35.475,74.797
-35.135,74.674
-34.965,74.612
-34.625,74.481
-34.454,74.412
-34.154,74.29
-33.944,74.199
-33.756,74.12
-33.433,73.977
-33.263,73.9
-32.993,73.78
-32.753,73.67
-32.583,73.594
-32.242,73.441
-32.072,73.363
-31.859,73.27
-31.562,73.138
-31.391,73.065
-31.07,72.93
-30.881,72.849
-30.661,72.76
-30.37,72.64
-30.2,72.572
-29.86,72.436
-29.69,72.367
-29.396,72.25
-29.179,72.16
-28.979,72.08
-28.669,71.949
-28.498,71.876
-28.187,71.74
-27.988,71.647
-27.817,71.57
-27.477,71.405
-27.307,71.317
-27.135,71.23
-26.818,71.06
-26.627,70.952
-26.456,70.856
-26.223,70.72
-25.946,70.555
-25.776,70.449
-25.606,70.344
-25.389,70.21
-25.119,70.04
-24.925,69.916
-24.755,69.808
-24.58,69.7
-24.309,69.53
-24.074,69.384
-23.904,69.279
-23.734,69.177
-23.471,69.02
-23.223,68.873
-23.053,68.773
-22.883,68.677
-22.593,68.51
-22.372,68.383
-22.202,68.286
-21.998,68.17
-21.703,68
-21.522,67.892
-21.351,67.791
-21.134,67.66
-20.86,67.49
-20.671,67.367
-20.501,67.255
-20.33,67.141
-20.1,66.98
-19.865,66.81
-19.65,66.649
-19.479,66.516
-19.309,66.381
-19.139,66.243
-18.969,66.103
-18.798,65.96
-18.6,65.79
-18.405,65.62
-18.211,65.45
-18.018,65.28
-17.825,65.11
-17.631,64.94
-17.437,64.772
-17.267,64.623
-17.097,64.477
-16.927,64.333
-16.757,64.19
-16.587,64.05
-16.416,63.911
-16.218,63.75
-16.007,63.58
-15.794,63.41
-15.58,63.24
-15.395,63.092
-15.225,62.954
-15.055,62.815
-14.885,62.675
-14.715,62.533
-14.545,62.389
-14.353,62.22
-14.165,62.05
-13.983,61.88
-13.806,61.71
-13.636,61.54
-13.47,61.37
-13.31,61.2
-13.154,61.03
-13.002,60.86
-12.843,60.676
-12.673,60.474
-12.503,60.268
-12.332,60.059
-12.162,59.849
-12.02,59.67
-11.885,59.5
-11.749,59.33
-11.611,59.16
-11.473,58.99
-11.311,58.793
-11.141,58.587
-10.971,58.386
-10.801,58.188
-10.631,57.993
-10.46,57.801
-10.309,57.63
-10.157,57.46
-10.004,57.29
-9.8512,57.12
-9.6987,56.95
-9.5472,56.78
-9.3973,56.61
-9.2493,56.44
-9.0991,56.264
-8.9289,56.057
-8.7588,55.844
-8.5886,55.624
-8.4375,55.42
-8.3171,55.25
-8.1991,55.08
-8.0781,54.902
-7.9079,54.636
-7.7627,54.4
-7.6625,54.23
-7.5618,54.06
-7.3974,53.768
-7.2778,53.55
-7.1851,53.38
-7.0571,53.144
-6.9099,52.87
-6.8194,52.7
-6.7167,52.514
-6.5465,52.204
-6.4452,52.02
-6.3478,51.85
-6.2062,51.606
-6.0479,51.34
-5.9465,51.17
-5.8409,51
-5.6957,50.768
-5.5255,50.501
-5.4118,50.32
-5.3028,50.15
-5.1852,49.969
-5.015,49.701
-4.8709,49.47
-4.7675,49.3
-4.6632,49.13
-4.5045,48.858
-4.3716,48.62
-4.2803,48.45
-4.1642,48.229
-4.0227,47.94
-3.944,47.77
-3.8238,47.502
-3.7239,47.26
-3.6537,47.09
-3.5263,46.75
-3.464,46.58
-3.3464,46.24
-3.289,46.07
-3.1776,45.73
-3.122,45.56
-3.0124,45.22
-2.9561,45.05
-2.8435,44.71
-2.7847,44.54
-2.665,44.2
-2.6026,44.03
-2.4721,43.69
-2.4062,43.52
-2.2923,43.247
-2.1939,43.01
-2.1179,42.84
-1.9667,42.5
-1.8909,42.33
-1.7818,42.096
-1.6564,41.82
-1.5784,41.65
-1.4414,41.349
-1.3515,41.14
-1.2713,40.958
-1.1376,40.63
-1.0709,40.46
-0.94482,40.12
-0.8874,39.95
-0.7781,39.61
-0.72888,39.44
-0.63824,39.1
-0.59059,38.91
-0.52229,38.59
-0.45594,38.25
-0.42042,38.054
-0.372,37.74
-0.32291,37.4
-0.27554,37.06
-0.25025,36.878
-0.20796,36.55
-0.16085,36.21
-0.10811,35.87
-0.079012,35.7
-0.020062,35.36
0.04936,35.02
0.09009,34.844
0.16896,34.51
0.26026,34.181
0.31075,34
0.4176,33.66
0.47214,33.49
0.5898,33.15
0.64854,32.98
0.77077,32.647
0.8333,32.47
0.94094,32.181
1.0182,31.96
1.1111,31.702
1.1947,31.45
1.2813,31.189
1.3555,30.94
1.4515,30.608
1.4959,30.43
1.5762,30.09
1.6216,29.88
1.6759,29.58
1.7287,29.24
1.7717,28.9
1.7918,28.702
1.8149,28.39
1.8312,28.05
1.839,27.71
1.8395,27.37
1.8345,27.03
1.826,26.69
1.8166,26.35
1.8087,26.01
1.8046,25.67
1.8065,25.33
1.8161,24.99
1.8351,24.65
1.8647,24.31
1.9059,23.97
1.9594,23.63
1.9877,23.46
2.0517,23.12
2.126,22.78
2.1626,22.61
2.2391,22.27
2.3023,22.003
2.3536,21.76
2.4244,21.42
2.4725,21.175
2.5152,20.91
2.5622,20.57
2.5989,20.23
2.6243,19.89
2.6385,19.55
2.6425,19.21
2.6387,18.87
2.6297,18.53
2.6189,18.19
2.6095,17.85
2.6047,17.51
2.6074,17.17
2.6202,16.83
2.6426,16.516
2.6605,16.32
2.7017,15.98
2.754,15.64
2.8125,15.3
2.8403,15.13
2.8877,14.79
2.9132,14.45
2.9107,14.11
2.8866,13.77
2.8543,13.43
2.8252,13.09
2.8128,12.894
2.7998,12.58
2.7987,12.24
2.8099,11.9
2.8185,11.73
2.8392,11.39
2.861,11.05
2.8782,10.71
2.8842,10.37
2.8728,10.03
2.8392,9.69
2.8128,9.5178
2.7329,9.18
2.6426,8.8897
2.5539,8.67
2.4725,8.4854
2.3023,8.1656
2.1932,7.99
2.0832,7.82
1.962,7.6405
1.7918,7.4068
1.6216,7.1819
1.458,6.97
1.3257,6.8
1.1965,6.63
1.0719,6.46
0.94094,6.2732
0.77077,6.0202
0.61904,5.78
0.5189,5.61
0.42861,5.44
0.26267,5.1
0.18729,4.93
0.09009,4.6715
0.0032955,4.42
-0.08008,4.1123
-0.12842,3.91
-0.18968,3.57
-0.22958,3.23
-0.25025,2.8916
-0.25425,2.72
-0.25025,2.4328
-0.24015,2.21
-0.21193,1.87
-0.17113,1.53
-0.12197,1.19
-0.08008,0.90842
-0.048287,0.68
-0.012834,0.34
0.00036464,0
-0.012834,-0.34
-0.048287,-0.68
-0.08008,-0.90842
-0.12197,-1.19
-0.17113,-1.53
-0.21193,-1.87
-0.24015,-2.21
-0.25025,-2.4328
-0.25425,-2.72
-0.25025,-2.8916
-0.22958,-3.23
-0.18968,-3.57
-0.12842,-3.91
-0.08008,-4.1123
0.0032955,-4.42
0.09009,-4.6715
0.18729,-4.93
0.26267,-5.1
0.42861,-5.44
0.5189,-5.61
0.61904,-5.78
0.77077,-6.0202
0.94094,-6.2732
1.0719,-6.46
1.1965,-6.63
1.3257,-6.8
1.458,-6.97
1.6216,-7.1819
1.7918,-7.4068
1.962,-7.6405
2.0832,-7.82
2.1932,-7.99
2.3023,-8.1656
2.4725,-8.4854
2.5539,-8.67
2.6426,-8.8897
2.7329,-9.18
2.8128,-9.5178
2.8392,-9.69
2.8728,-10.03
2.8842,-10.37
2.8782,-10.71
2.861,-11.05
2.8392,-11.39
2.8185,-11.73
2.8099,-11.9
2.7987,-12.24
2.7998,-12.58
2.8128,-12.894
2.8252,-13.09
2.8543,-13.43
2.8866,-13.77
2.9107,-14.11
2.9132,-14.45
2.8877,-14.79
2.8403,-15.13
2.8125,-15.3
2.754,-15.64
2.7017,-15.98
2.6605,-16.32
2.6426,-16.516
2.6202,-16.83
2.6074,-17.17
2.6047,-17.51
2.6095,-17.85
2.6189,-18.19
2.6297,-18.53
2.6387,-18.87
2.6425,-19.21
2.6385,-19.55
2.6243,-19.89
2.5989,-20.23
2.5622,-20.57
2.5152,-20.91
2.4725,-21.175
2.4244,-21.42
2.3536,-21.76
2.3023,-22.003
2.2391,-22.27
2.1626,-22.61
2.126,-22.78
2.0517,-23.12
1.9877,-23.46
1.9594,-23.63
1.9059,-23.97
1.8647,-24.31
1.8351,-24.65
1.8161,-24.99
1.8065,-25.33
1.8046,-25.67
1.8087,-26.01
1.8166,-26.35
1.826,-26.69
1.8345,-27.03
1.8395,-27.37
1.839,-27.71
1.8312,-28.05
1.8149,-28.39
1.7918,-28.702
1.7717,-28.9
1.7287,-29.24
1.6759,-29.58
1.6216,-29.88
1.5762,-30.09
1.4959,-30.43
1.4515,-30.608
1.3555,-30.94
1.2813,-31.189
1.1947,-31.45
1.1111,-31.702
1.0182,-31.96
0.94094,-32.181
0.8333,-32.47
0.77077,-32.647
0.64854,-32.98
0.5898,-33.15
0.47214,-33.49
0.4176,-33.66
0.31075,-34
0.26026,-34.181
0.16896,-34.51
0.09009,-34.844
0.04936,-35.02
-0.020062,-35.36
-0.079012,-35.7
-0.10811,-35.87
-0.16085,-36.21
-0.20796,-36.55
-0.25025,-36.878
-0.27554,-37.06
-0.32291,-37.4
-0.372,-37.74
-0.42042,-38.054
-0.45594,-38.25
-0.52229,-38.59
-0.59059,-38.91
-0.63824,-39.1
-0.72888,-39.44
-0.7781,-39.61
-0.8874,-39.95
-0.94482,-40.12
-1.0709,-40.46
-1.1376,-40.63
-1.2713,-40.958
-1.3515,-41.14
-1.4414,-41.349
-1.5784,-41.65
-1.6564,-41.82
-1.7818,-42.096
-1.8909,-42.33
-1.9667,-42.5
-2.1179,-42.84
-2.1939,-43.01
-2.2923,-43.247
-2.4062,-43.52
-2.4721,-43.69
-2.6026,-44.03
-2.665,-44.2
-2.7847,-44.54
-2.8435,-44.71
-2.9561,-45.05
-3.0124,-45.22
-3.122,-45.56
-3.1776,-45.73
-3.289,-46.07
-3.3464,-46.24
-3.464,-46.58
-3.5263,-46.75
-3.6537,-47.09
-3.7239,-47.26
-3.8238,-47.502
-3.944,-47.77
-4.0227,-47.94
-4.1642,-48.229
-4.2803,-48.45
-4.3716,-48.62
-4.5045,-48.858
-4.6632,-49.13
-4.7675,-49.3
-4.8709,-49.47
-5.015,-49.701
-5.1852,-49.969
-5.3028,-50.15
-5.4118,-50.32
-5.5255,-50.501
-5.6957,-50.768
-5.8409,-51
-5.9465,-51.17
-6.0479,-51.34
-6.2062,-51.606
-6.3478,-51.85
-6.4452,-52.02
-6.5465,-52.204
-6.7167,-52.514
-6.8194,-52.7
-6.9099,-52.87
-7.0571,-53.144
-7.1851,-53.38
-7.2778,-53.55
-7.3974,-53.768
-7.5618,-54.06
-7.6625,-54.23
-7.7627,-54.4
-7.9079,-54.636
-8.0781,-54.902
-8.1991,-55.08
-8.3171,-55.25
-8.4375,-55.42
-8.5886,-55.624
-8.7588,-55.844
-8.9289,-56.057
-9.0991,-56.264
-9.2493,-56.44
-9.3973,-56.61
-9.5472,-56.78
-9.6987,-56.95
-9.8512,-57.12
-10.004,-57.29
-10.157,-57.46
-10.309,-57.63
-10.46,-57.801
-10.631,-57.993
-10.801,-58.188
-10.971,-58.386
-11.141,-58.587
-11.311,-58.793
-11.473,-58.99
-11.611,-59.16
-11.749,-59.33
-11.885,-59.5
-12.02,-59.67
-12.162,-59.849
-12.332,-60.059
-12.503,-60.268
-12.673,-60.474
-12.843,-60.676
-13.002,-60.86
-13.154,-61.03
-13.31,-61.2
-13.47,-61.37
-13.636,-61.54
-13.806,-61.71
-13.983,-61.88
-14.165,-62.05
-14.353,-62.22
-14.545,-62.389
-14.715,-62.533
-14.885,-62.675
-15.055,-62.815
-15.225,-62.954
-15.395,-63.092
-15.58,-63.24
-15.794,-63.41
-16.007,-63.58
-16.218,-63.75
-16.416,-63.911
-16.587,-64.05
-16.757,-64.19
-16.927,-64.333
-17.097,-64.477
-17.267,-64.623
-17.437,-64.772
-17.631,-64.94
-17.825,-65.11
-18.018,-65.28
-18.211,-65.45
-18.405,-65.62
-18.6,-65.79
-18.798,-65.96
-18.969,-66.103
-19.139,-66.243
-19.309,-66.381
-19.479,-66.516
-19.65,-66.649
-19.865,-66.81
-20.1,-66.98
-20.33,-67.141
-20.501,-67.255
-20.671,-67.367
-20.86,-67.49
-21.134,-67.66
-21.351,-67.791
-21.522,-67.892
-21.703,-68
-21.998,-68.17
-22.202,-68.286
-22.372,-68.383
-22.593,-68.51
-22.883,-68.677
-23.053,-68.773
-23.223,-68.873
-23.471,-69.02
-23.734,-69.177
-23.904,-69.279
-24.074,-69.384
-24.309,-69.53
-24.58,-69.7
-24.755,-69.808
-24.925,-69.916
-25.119,-70.04
-25.389,-70.21
-25.606,-70.344
-25.776,-70.449
-25.946,-70.555
-26.223,-70.72
-26.456,-70.856
-26.627,-70.952
-26.818,-71.06
-27.135,-71.23
-27.307,-71.317
-27.477,-71.405
-27.817,-71.57
-27.988,-71.647
-28.187,-71.74
-28.498,-71.876
-28.669,-71.949
-28.979,-72.08
-29.179,-72.16
-29.396,-72.25
-29.69,-72.367
-29.86,-72.436
-30.2,-72.572
-30.37,-72.64
-30.661,-72.76
-30.881,-72.849
-31.07,-72.93
-31.391,-73.065
-31.562,-73.138
-31.859,-73.27
-32.072,-73.363
-32.242,-73.441
-32.583,-73.594
-32.753,-73.67
-32.993,-73.78
-33.263,-73.9
-33.433,-73.977
-33.756,-74.12
-33.944,-74.199
-34.154,-74.29
-34.454,-74.412
-34.625,-74.481
-34.965,-74.612
-35.135,-74.674
-35.475,-74.797
-35.646,-74.853
-35.986,-74.966
-36.156,-75.018
-36.496,-75.122
-36.667,-75.172
-37.007,-75.268
-37.177,-75.317
-37.518,-75.407
-37.78,-75.48
-38.028,-75.544
-38.368,-75.637
-38.539,-75.683
-38.879,-75.776
-39.049,-75.825
-39.389,-75.919
-39.625,-75.99
-39.9,-76.069
-40.192,-76.16
-40.41,-76.225
-40.741,-76.33
-40.921,-76.384
-41.261,-76.493
-41.431,-76.545
-41.772,-76.652
-41.942,-76.704
-42.282,-76.806
-42.452,-76.856
-42.793,-76.952
-42.999,-77.01
-43.303,-77.088
-43.644,-77.174
-43.814,-77.212
-44.154,-77.287
-44.446,-77.35
-44.665,-77.391
-45.005,-77.454
-45.345,-77.516
-45.516,-77.543
-45.856,-77.597
-46.196,-77.651
-46.437,-77.69
-46.707,-77.73
-47.047,-77.782
-47.387,-77.837
-47.558,-77.865
-47.898,-77.92
-48.238,-77.979
-48.514,-78.03
-48.749,-78.071
-49.089,-78.134
-49.422,-78.2
-49.6,-78.233
-49.94,-78.297
-50.28,-78.365
-50.45,-78.396
-50.791,-78.457
-51.131,-78.518
-51.301,-78.548
-51.642,-78.6
-51.982,-78.65
-52.322,-78.696
-52.492,-78.717
-52.833,-78.753
-53.173,-78.785
-53.514,-78.812
-53.854,-78.837
-54.194,-78.857
-54.535,-78.875
-54.705,-78.883
-55.045,-78.897
-55.385,-78.91
-55.726,-78.923
-56.066,-78.937
-56.406,-78.953
-56.747,-78.97
-57.087,-78.989
-57.427,-79.01
-57.768,-79.033
-58.012,-79.05










==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-3a.csv <==
x,y
6.7282,27.71
6.5566,27.647
6.5566,27.747
6.7282,27.71

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-3b.csv <==
x,y
5.5427,14.11
5.3654,14.106
5.1952,14.173
5.025,14.364
5.009,14.62
5.1397,14.79
5.3654,14.884
5.7057,14.817
5.8591,14.62
5.8798,14.45
5.8032,14.28
5.5427,14.11

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-3c.csv <==
x,y
3.8432,-0.51
3.6637,-0.60922
3.3233,-0.66445
2.983,-0.5894
2.8128,-0.50023
2.6372,-0.34
2.5087,0
2.6372,0.34
2.8128,0.50023
2.983,0.5894
3.3233,0.66445
3.6637,0.60922
3.8432,0.51
4.008,0.34
4.1093,0
4.008,-0.34
3.8432,-0.51

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-3d.csv <==
x,y
5.7334,-14.79
5.5355,-14.885
5.1952,-14.822
5.025,-14.641
4.9849,-14.45
5.0595,-14.28
5.348,-14.11
5.5355,-14.107
5.7057,-14.176
5.8759,-14.436
5.8759,-14.493
5.7334,-14.79

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-3e.csv <==
x,y
6.7282,-27.71
6.5566,-27.747
6.5566,-27.647
6.7282,-27.71


==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4.csv <==
x,y
-60.266,-79.05
-60.49,-79.056
-60.831,-79.064
-61.171,-79.071
-61.512,-79.076
-61.852,-79.078
-62.192,-79.079
-62.533,-79.078
-62.873,-79.075
-63.213,-79.071
-63.554,-79.064
-63.894,-79.056
-64.104,-79.05
-64.404,-79.039
-64.745,-79.026
-65.085,-79.011
-65.425,-78.994
-65.766,-78.977
-66.106,-78.957
-66.446,-78.937
-66.787,-78.915
-67.127,-78.893
-67.308,-78.88
-67.638,-78.853
-67.978,-78.824
-68.318,-78.794
-68.659,-78.763
-68.999,-78.73
-69.198,-78.71
-69.51,-78.674
-69.85,-78.634
-70.19,-78.592
-70.531,-78.55
-70.701,-78.527
-71.041,-78.477
-71.381,-78.427
-71.722,-78.376
-71.892,-78.348
-72.232,-78.291
-72.573,-78.233
-72.769,-78.2
-73.083,-78.141
-73.423,-78.077
-73.678,-78.03
-73.934,-77.977
-74.274,-77.909
-74.518,-77.86
-74.785,-77.801
-75.125,-77.728
-75.305,-77.69
-75.636,-77.613
-75.976,-77.535
-76.146,-77.495
-76.486,-77.411
-76.74,-77.35
-76.997,-77.283
-77.337,-77.196
-77.508,-77.15
-77.848,-77.057
-78.022,-77.01
-78.358,-76.912
-78.612,-76.84
-78.869,-76.761
-79.174,-76.67
-79.379,-76.604
-79.711,-76.5
-79.89,-76.44
-80.226,-76.33
-80.4,-76.269
-80.723,-76.16
-80.911,-76.092
-81.202,-75.99
-81.421,-75.909
-81.668,-75.82
-81.932,-75.72
-82.122,-75.65
-82.442,-75.526
-82.613,-75.46
-82.953,-75.326
-83.123,-75.257
-83.417,-75.14
-83.634,-75.049
-83.829,-74.97
-84.144,-74.836
-84.314,-74.763
-84.625,-74.63
-84.825,-74.54
-85.01,-74.46
-85.335,-74.312
-85.506,-74.233
-85.751,-74.12
-86.016,-73.993
-86.186,-73.912
-86.46,-73.78
-86.697,-73.661
-86.867,-73.577
-87.138,-73.44
-87.377,-73.315
-87.548,-73.227
-87.789,-73.1
-88.058,-72.955
-88.228,-72.862
-88.417,-72.76
-88.723,-72.59
-88.909,-72.484
-89.079,-72.388
-89.321,-72.25
-89.59,-72.094
-89.76,-71.993
-89.93,-71.894
-90.188,-71.74
-90.44,-71.588
-90.611,-71.483
-90.781,-71.379
-91.022,-71.23
-91.291,-71.062
-91.461,-70.953
-91.632,-70.845
-91.827,-70.72
-92.088,-70.55
-92.312,-70.402
-92.482,-70.288
-92.653,-70.175
-92.853,-70.04
-93.101,-69.87
-93.333,-69.709
-93.504,-69.588
-93.674,-69.468
-93.844,-69.348
-94.062,-69.19
-94.295,-69.02
-94.525,-68.851
-94.695,-68.722
-94.865,-68.594
-95.035,-68.465
-95.205,-68.336
-95.419,-68.17
-95.636,-68
-95.852,-67.83
-96.056,-67.668
-96.226,-67.53
-96.396,-67.392
-96.567,-67.254
-96.737,-67.115
-96.907,-66.976
-97.105,-66.81
-97.308,-66.64
-97.509,-66.47
-97.71,-66.3
-97.909,-66.13
-98.098,-65.967
-98.268,-65.819
-98.438,-65.669
-98.609,-65.519
-98.779,-65.368
-98.949,-65.217
-99.119,-65.064
-99.289,-64.91
-99.459,-64.755
-99.63,-64.599
-99.812,-64.43
-99.994,-64.26
-100.17,-64.09
-100.35,-63.92
-100.53,-63.75
-100.71,-63.58
-100.88,-63.41
-101.05,-63.24
-101.22,-63.07
-101.39,-62.9
-101.56,-62.73
-101.73,-62.56
-101.9,-62.39
-102.06,-62.22
-102.23,-62.05
-102.39,-61.88
-102.55,-61.71
-102.71,-61.54
-102.88,-61.37
-103.04,-61.2
-103.2,-61.02
-103.37,-60.836
-103.54,-60.651
-103.71,-60.465
-103.88,-60.279
-104.05,-60.091
-104.22,-59.903
-104.39,-59.714
-104.56,-59.524
-104.73,-59.333
-104.89,-59.16
-105.04,-58.99
-105.19,-58.82
-105.33,-58.65
-105.48,-58.48
-105.63,-58.31
-105.77,-58.14
-105.93,-57.963
-106.1,-57.761
-106.27,-57.559
-106.44,-57.356
-106.61,-57.151
-106.77,-56.95
-106.91,-56.78
-107.05,-56.61
-107.19,-56.44
-107.33,-56.27
-107.46,-56.1
-107.63,-55.893
-107.8,-55.678
-107.97,-55.462
-108.14,-55.25
-108.27,-55.08
-108.4,-54.91
-108.53,-54.74
-108.66,-54.57
-108.82,-54.364
-108.99,-54.14
-109.16,-53.917
-109.31,-53.72
-109.44,-53.55
-109.56,-53.38
-109.69,-53.21
-109.84,-53.011
-110.01,-52.782
-110.18,-52.553
-110.32,-52.36
-110.45,-52.19
-110.57,-52.02
-110.7,-51.85
-110.86,-51.626
-111.03,-51.392
-111.19,-51.17
-111.31,-51
-111.44,-50.83
-111.56,-50.66
-111.71,-50.445
-111.88,-50.206
-112.04,-49.98
-112.16,-49.81
-112.28,-49.64
-112.4,-49.47
-112.56,-49.234
-112.73,-48.989
-112.87,-48.79
-112.98,-48.62
-113.1,-48.45
-113.24,-48.241
-113.41,-47.989
-113.56,-47.77
-113.67,-47.6
-113.79,-47.43
-113.92,-47.226
-114.09,-46.969
-114.24,-46.75
-114.35,-46.58
-114.46,-46.41
-114.6,-46.19
-114.77,-45.929
-114.9,-45.73
-115.01,-45.56
-115.12,-45.39
-115.29,-45.139
-115.45,-44.88
-115.56,-44.71
-115.67,-44.54
-115.8,-44.343
-115.97,-44.075
-116.1,-43.86
-116.21,-43.69
-116.32,-43.52
-116.48,-43.269
-116.64,-43.01
-116.74,-42.84
-116.85,-42.67
-116.99,-42.454
-117.16,-42.181
-117.27,-41.99
-117.38,-41.82
-117.5,-41.629
-117.67,-41.35
-117.8,-41.14
-117.9,-40.97
-118.01,-40.79
-118.18,-40.507
-118.31,-40.29
-118.41,-40.12
-118.52,-39.937
-118.69,-39.648
-118.81,-39.44
-118.91,-39.27
-119.03,-39.067
-119.2,-38.774
-119.3,-38.59
-119.4,-38.42
-119.54,-38.181
-119.69,-37.91
-119.79,-37.74
-119.89,-37.57
-120.05,-37.282
-120.17,-37.06
-120.27,-36.89
-120.39,-36.676
-120.56,-36.38
-120.65,-36.21
-120.74,-36.04
-120.9,-35.757
-121.02,-35.53
-121.12,-35.36
-121.24,-35.137
-121.4,-34.85
-121.49,-34.68
-121.58,-34.51
-121.75,-34.197
-121.86,-34
-121.95,-33.83
-122.09,-33.561
-122.22,-33.32
-122.31,-33.15
-122.43,-32.917
-122.58,-32.64
-122.66,-32.47
-122.77,-32.263
-122.93,-31.96
-123.01,-31.79
-123.11,-31.597
-123.27,-31.28
-123.36,-31.11
-123.45,-30.918
-123.61,-30.6
-123.69,-30.43
-123.79,-30.224
-123.94,-29.92
-124.02,-29.75
-124.13,-29.517
-124.26,-29.24
-124.34,-29.07
-124.47,-28.795
-124.58,-28.56
-124.66,-28.39
-124.81,-28.061
-124.9,-27.88
-124.98,-27.688
-125.13,-27.37
-125.2,-27.2
-125.33,-26.932
-125.43,-26.69
-125.51,-26.52
-125.66,-26.18
-125.73,-26.01
-125.84,-25.771
-125.95,-25.5
-126.03,-25.33
-126.17,-24.99
-126.24,-24.82
-126.35,-24.571
-126.45,-24.31
-126.52,-24.14
-126.66,-23.8
-126.73,-23.63
-126.86,-23.319
-126.93,-23.12
-127.03,-22.886
-127.13,-22.61
-127.2,-22.44
-127.33,-22.1
-127.39,-21.93
-127.52,-21.59
-127.58,-21.42
-127.7,-21.08
-127.76,-20.91
-127.88,-20.588
-127.94,-20.4
-128.05,-20.096
-128.12,-19.89
-128.22,-19.594
-128.29,-19.38
-128.39,-19.081
-128.46,-18.87
-128.56,-18.556
-128.62,-18.36
-128.73,-18.02
-128.78,-17.85
-128.89,-17.51
-128.94,-17.34
-129.04,-17
-129.09,-16.83
-129.19,-16.49
-129.24,-16.32
-129.33,-15.98
-129.41,-15.721
-129.48,-15.47
-129.57,-15.13
-129.62,-14.96
-129.7,-14.62
-129.75,-14.45
-129.83,-14.11
-129.92,-13.77
-129.96,-13.6
-130.04,-13.26
-130.09,-13.047
-130.16,-12.75
-130.23,-12.41
-130.27,-12.24
-130.34,-11.9
-130.41,-11.56
-130.44,-11.39
-130.51,-11.05
-130.57,-10.71
-130.61,-10.54
-130.67,-10.2
-130.73,-9.86
-130.77,-9.6107
-130.81,-9.35
-130.87,-9.01
-130.92,-8.67
-130.95,-8.5
-131,-8.16
-131.05,-7.82
-131.1,-7.48
-131.12,-7.31
-131.16,-6.97
-131.2,-6.63
-131.24,-6.29
-131.28,-5.9775
-131.3,-5.78
-131.34,-5.44
-131.37,-5.1
-131.4,-4.76
-131.43,-4.42
-131.45,-4.1112
-131.46,-3.91
-131.49,-3.57
-131.51,-3.23
-131.52,-2.89
-131.54,-2.55
-131.55,-2.21
-131.56,-1.87
-131.57,-1.53
-131.58,-1.19
-131.59,-0.85
-131.59,-0.51
-131.59,-0.17
-131.59,0.17
-131.59,0.51
-131.59,0.85
-131.58,1.19
-131.57,1.53
-131.56,1.87
-131.55,2.21
-131.54,2.55
-131.52,2.89
-131.51,3.23
-131.49,3.57
-131.46,3.91
-131.45,4.1112
-131.43,4.42
-131.4,4.76
-131.37,5.1
-131.34,5.44
-131.3,5.78
-131.28,5.9775
-131.24,6.29
-131.2,6.63
-131.16,6.97
-131.12,7.31
-131.1,7.48
-131.05,7.82
-131,8.16
-130.95,8.5
-130.92,8.67
-130.87,9.01
-130.81,9.35
-130.77,9.6107
-130.73,9.86
-130.67,10.2
-130.61,10.54
-130.57,10.71
-130.51,11.05
-130.44,11.39
-130.41,11.56
-130.34,11.9
-130.27,12.24
-130.23,12.41
-130.16,12.75
-130.09,13.047
-130.04,13.26
-129.96,13.6
-129.92,13.77
-129.83,14.11
-129.75,14.45
-129.7,14.62
-129.62,14.96
-129.57,15.13
-129.48,15.47
-129.41,15.721
-129.33,15.98
-129.24,16.32
-129.19,16.49
-129.09,16.83
-129.04,17
-128.94,17.34
-128.89,17.51
-128.78,17.85
-128.73,18.02
-128.62,18.36
-128.56,18.556
-128.46,18.87
-128.39,19.081
-128.29,19.38
-128.22,19.594
-128.12,19.89
-128.05,20.096
-127.94,20.4
-127.88,20.588
-127.76,20.91
-127.7,21.08
-127.58,21.42
-127.52,21.59
-127.39,21.93
-127.33,22.1
-127.2,22.44
-127.13,22.61
-127.03,22.886
-126.93,23.12
-126.86,23.319
-126.73,23.63
-126.66,23.8
-126.52,24.14
-126.45,24.31
-126.35,24.571
-126.24,24.82
-126.17,24.99
-126.03,25.33
-125.95,25.5
-125.84,25.771
-125.73,26.01
-125.66,26.18
-125.51,26.52
-125.43,26.69
-125.33,26.932
-125.2,27.2
-125.13,27.37
-124.98,27.688
-124.9,27.88
-124.81,28.061
-124.66,28.39
-124.58,28.56
-124.47,28.795
-124.34,29.07
-124.26,29.24
-124.13,29.517
-124.02,29.75
-123.94,29.92
-123.79,30.224
-123.69,30.43
-123.61,30.6
-123.45,30.918
-123.36,31.11
-123.27,31.28
-123.11,31.597
-123.01,31.79
-122.93,31.96
-122.77,32.263
-122.66,32.47
-122.58,32.64
-122.43,32.917
-122.31,33.15
-122.22,33.32
-122.09,33.561
-121.95,33.83
-121.86,34
-121.75,34.197
-121.58,34.51
-121.49,34.68
-121.4,34.85
-121.24,35.137
-121.12,35.36
-121.02,35.53
-120.9,35.757
-120.74,36.04
-120.65,36.21
-120.56,36.38
-120.39,36.676
-120.27,36.89
-120.17,37.06
-120.05,37.282
-119.89,37.57
-119.79,37.74
-119.69,37.91
-119.54,38.181
-119.4,38.42
-119.3,38.59
-119.2,38.774
-119.03,39.067
-118.91,39.27
-118.81,39.44
-118.69,39.648
-118.52,39.937
-118.41,40.12
-118.31,40.29
-118.18,40.507
-118.01,40.79
-117.9,40.97
-117.8,41.14
-117.67,41.35
-117.5,41.629
-117.38,41.82
-117.27,41.99
-117.16,42.181
-116.99,42.454
-116.85,42.67
-116.74,42.84
-116.64,43.01
-116.48,43.269
-116.32,43.52
-116.21,43.69
-116.1,43.86
-115.97,44.075
-115.8,44.343
-115.67,44.54
-115.56,44.71
-115.45,44.88
-115.29,45.139
-115.12,45.39
-115.01,45.56
-114.9,45.73
-114.77,45.929
-114.6,46.19
-114.46,46.41
-114.35,46.58
-114.24,46.75
-114.09,46.969
-113.92,47.226
-113.79,47.43
-113.67,47.6
-113.56,47.77
-113.41,47.989
-113.24,48.241
-113.1,48.45
-112.98,48.62
-112.87,48.79
-112.73,48.989
-112.56,49.234
-112.4,49.47
-112.28,49.64
-112.16,49.81
-112.04,49.98
-111.88,50.206
-111.71,50.445
-111.56,50.66
-111.44,50.83
-111.31,51
-111.19,51.17
-111.03,51.392
-110.86,51.626
-110.7,51.85
-110.57,52.02
-110.45,52.19
-110.32,52.36
-110.18,52.553
-110.01,52.782
-109.84,53.011
-109.69,53.21
-109.56,53.38
-109.44,53.55
-109.31,53.72
-109.16,53.917
-108.99,54.14
-108.82,54.364
-108.66,54.57
-108.53,54.74
-108.4,54.91
-108.27,55.08
-108.14,55.25
-107.97,55.462
-107.8,55.678
-107.63,55.893
-107.46,56.1
-107.33,56.27
-107.19,56.44
-107.05,56.61
-106.91,56.78
-106.77,56.95
-106.61,57.151
-106.44,57.356
-106.27,57.559
-106.1,57.761
-105.93,57.963
-105.77,58.14
-105.63,58.31
-105.48,58.48
-105.33,58.65
-105.19,58.82
-105.04,58.99
-104.89,59.16
-104.73,59.333
-104.56,59.524
-104.39,59.714
-104.22,59.903
-104.05,60.091
-103.88,60.279
-103.71,60.465
-103.54,60.651
-103.37,60.836
-103.2,61.02
-103.04,61.2
-102.88,61.37
-102.71,61.54
-102.55,61.71
-102.39,61.88
-102.23,62.05
-102.06,62.22
-101.9,62.39
-101.73,62.56
-101.56,62.73
-101.39,62.9
-101.22,63.07
-101.05,63.24
-100.88,63.41
-100.71,63.58
-100.53,63.75
-100.35,63.92
-100.17,64.09
-99.994,64.26
-99.812,64.43
-99.63,64.599
-99.459,64.755
-99.289,64.91
-99.119,65.064
-98.949,65.217
-98.779,65.368
-98.609,65.519
-98.438,65.669
-98.268,65.819
-98.098,65.967
-97.909,66.13
-97.71,66.3
-97.509,66.47
-97.308,66.64
-97.105,66.81
-96.907,66.976
-96.737,67.115
-96.567,67.254
-96.396,67.392
-96.226,67.53
-96.056,67.668
-95.852,67.83
-95.636,68
-95.419,68.17
-95.205,68.336
-95.035,68.465
-94.865,68.594
-94.695,68.722
-94.525,68.851
-94.295,69.02
-94.062,69.19
-93.844,69.348
-93.674,69.468
-93.504,69.588
-93.333,69.709
-93.101,69.87
-92.853,70.04
-92.653,70.175
-92.482,70.288
-92.312,70.402
-92.088,70.55
-91.827,70.72
-91.632,70.845
-91.461,70.953
-91.291,71.062
-91.022,71.23
-90.781,71.379
-90.611,71.483
-90.44,71.588
-90.188,71.74
-89.93,71.894
-89.76,71.993
-89.59,72.094
-89.321,72.25
-89.079,72.388
-88.909,72.484
-88.723,72.59
-88.417,72.76
-88.228,72.862
-88.058,72.955
-87.789,73.1
-87.548,73.227
-87.377,73.315
-87.138,73.44
-86.867,73.577
-86.697,73.661
-86.46,73.78
-86.186,73.912
-86.016,73.993
-85.751,74.12
-85.506,74.233
-85.335,74.312
-85.01,74.46
-84.825,74.54
-84.625,74.63
-84.314,74.763
-84.144,74.836
-83.829,74.97
-83.634,75.049
-83.417,75.14
-83.123,75.257
-82.953,75.326
-82.613,75.46
-82.442,75.526
-82.122,75.65
-81.932,75.72
-81.668,75.82
-81.421,75.909
-81.202,75.99
-80.911,76.092
-80.723,76.16
-80.4,76.269
-80.226,76.33
-79.89,76.44
-79.711,76.5
-79.379,76.604
-79.174,76.67
-78.869,76.761
-78.612,76.84
-78.358,76.912
-78.022,77.01
-77.848,77.057
-77.508,77.15
-77.337,77.196
-76.997,77.283
-76.74,77.35
-76.486,77.411
-76.146,77.495
-75.976,77.535
-75.636,77.613
-75.305,77.69
-75.125,77.728
-74.785,77.801
-74.518,77.86
-74.274,77.909
-73.934,77.977
-73.678,78.03
-73.423,78.077
-73.083,78.141
-72.769,78.2
-72.573,78.233
-72.232,78.291
-71.892,78.348
-71.722,78.376
-71.381,78.427
-71.041,78.477
-70.701,78.527
-70.531,78.55
-70.19,78.592
-69.85,78.634
-69.51,78.674
-69.198,78.71
-68.999,78.73
-68.659,78.763
-68.318,78.794
-67.978,78.824
-67.638,78.853
-67.308,78.88
-67.127,78.893
-66.787,78.915
-66.446,78.937
-66.106,78.957
-65.766,78.977
-65.425,78.994
-65.085,79.011
-64.745,79.026
-64.404,79.039
-64.104,79.05
-63.894,79.056
-63.554,79.064
-63.213,79.071
-62.873,79.075
-62.533,79.078
-62.192,79.079
-61.852,79.078
-61.512,79.076
-61.171,79.071
-60.831,79.064
-60.49,79.056
-60.266,79.05
-59.98,79.04
-59.64,79.027
-59.299,79.012
-58.959,78.995
-58.619,78.978
-58.278,78.959
-57.938,78.94
-57.598,78.919
-57.257,78.898
-56.976,78.88
-56.747,78.863
-56.406,78.837
-56.066,78.811
-55.726,78.784
-55.385,78.756
-55.045,78.727
-54.843,78.71
-54.535,78.68
-54.194,78.646
-53.854,78.611
-53.514,78.575
-53.183,78.54
-53.003,78.518
-52.663,78.477
-52.322,78.435
-51.982,78.392
-51.806,78.37
-51.471,78.323
-51.131,78.275
-50.791,78.227
-50.597,78.2
-50.28,78.151
-49.94,78.098
-49.6,78.047
-49.429,78.02
-49.089,77.964
-48.749,77.909
-48.439,77.86
-48.238,77.825
-47.898,77.767
-47.558,77.71
-47.387,77.68
-47.047,77.619
-46.707,77.559
-46.484,77.52
-46.196,77.465
-45.856,77.401
-45.576,77.35
-45.345,77.304
-45.005,77.236
-44.715,77.18
-44.494,77.133
-44.154,77.062
-43.901,77.01
-43.644,76.952
-43.303,76.878
-43.127,76.84
-42.793,76.762
-42.452,76.684
-42.282,76.644
-41.942,76.561
-41.681,76.5
-41.431,76.437
-41.091,76.353
-40.921,76.311
-40.581,76.223
-40.325,76.16
-40.07,76.092
-39.73,76.005
-39.56,75.959
-39.219,75.869
-39.03,75.82
-38.709,75.731
-38.404,75.65
-38.198,75.591
-37.858,75.498
-37.688,75.45
-37.347,75.353
-37.177,75.305
-36.837,75.204
-36.613,75.14
-36.326,75.052
-36.049,74.97
-35.816,74.896
-35.502,74.8
-35.305,74.736
-34.972,74.63
-34.795,74.57
-34.457,74.46
-34.284,74.4
-33.957,74.29
-33.774,74.224
-33.47,74.12
-33.263,74.045
-32.994,73.95
-32.753,73.861
-32.527,73.78
-32.242,73.673
-32.068,73.61
-31.732,73.482
-31.562,73.418
-31.221,73.288
-31.051,73.221
-30.737,73.1
-30.541,73.021
-30.307,72.93
-30.03,72.817
-29.86,72.75
-29.52,72.611
-29.349,72.539
-29.06,72.42
-28.839,72.325
-28.658,72.25
-28.328,72.106
-28.158,72.031
-27.883,71.91
-27.648,71.802
-27.477,71.726
-27.139,71.57
-26.967,71.487
-26.78,71.4
-26.456,71.243
-26.286,71.158
-26.084,71.06
-25.776,70.905
-25.606,70.817
-25.413,70.72
-25.095,70.555
-24.925,70.463
-24.755,70.375
-24.447,70.21
-24.244,70.099
-24.074,70.006
-23.825,69.87
-23.564,69.724
-23.393,69.627
-23.217,69.53
-22.92,69.36
-22.713,69.239
-22.543,69.14
-22.336,69.02
-22.049,68.85
-21.862,68.736
-21.692,68.633
-21.488,68.51
-21.214,68.34
-21.011,68.211
-20.841,68.103
-20.671,67.995
-20.418,67.83
-20.16,67.66
-19.99,67.544
-19.82,67.428
-19.65,67.313
-19.417,67.15
-19.176,66.98
-18.969,66.831
-18.799,66.706
-18.629,66.582
-18.458,66.457
-18.249,66.3
-18.026,66.13
-17.804,65.96
-17.608,65.808
-17.437,65.673
-17.267,65.539
-17.097,65.404
-16.927,65.268
-16.732,65.11
-16.525,64.94
-16.319,64.77
-16.115,64.6
-15.912,64.43
-15.736,64.279
-15.566,64.132
-15.395,63.984
-15.225,63.835
-15.055,63.684
-14.885,63.532
-14.715,63.378
-14.545,63.222
-14.374,63.064
-14.2,62.9
-14.022,62.73
-13.846,62.56
-13.673,62.39
-13.502,62.22
-13.334,62.05
-13.168,61.88
-13.003,61.71
-12.841,61.54
-12.673,61.361
-12.503,61.177
-12.332,60.991
-12.162,60.803
-11.992,60.613
-11.822,60.421
-11.652,60.227
-11.481,60.032
-11.317,59.84
-11.173,59.67
-11.03,59.5
-10.888,59.33
-10.747,59.16
-10.607,58.99
-10.46,58.811
-10.29,58.599
-10.12,58.385
-9.9499,58.169
-9.795,57.97
-9.6658,57.8
-9.537,57.63
-9.4087,57.46
-9.2693,57.273
-9.0991,57.039
-8.9289,56.802
-8.7941,56.61
-8.6767,56.44
-8.559,56.27
-8.4184,56.063
-8.2482,55.807
-8.1067,55.59
-7.9982,55.42
-7.8887,55.25
-7.7377,55.009
-7.5708,54.74
-7.4695,54.57
-7.3663,54.4
-7.2272,54.167
-7.0641,53.89
-6.9675,53.72
-6.8685,53.55
-6.7167,53.283
-6.5808,53.04
-6.4869,52.87
-6.3764,52.673
-6.2062,52.361
-6.1164,52.19
-6.024,52.02
-5.8659,51.72
-5.7581,51.51
-5.6697,51.34
-5.5255,51.057
-5.4135,50.83
-5.3289,50.66
-5.1852,50.365
-5.0845,50.15
-5.0031,49.98
-4.8461,49.64
-4.7718,49.47
-4.6747,49.255
-4.5478,48.96
-4.475,48.79
-4.3343,48.456
-4.2648,48.28
-4.1642,48.034
-4.0619,47.77
-3.9938,47.6
-3.8663,47.26
-3.8021,47.09
-3.6771,46.75
-3.6162,46.58
-3.4938,46.24
-3.4355,46.07
-3.3156,45.73
-3.2593,45.56
-3.1431,45.223
-3.0874,45.05
-2.973,44.71
-2.9194,44.54
-2.808,44.2
-2.7556,44.03
-2.6478,43.69
-2.5961,43.52
-2.4925,43.18
-2.4414,43.01
-2.3426,42.67
-2.2919,42.5
-2.1986,42.16
-2.1221,41.888
-2.0604,41.65
-1.9709,41.31
-1.9282,41.14
-1.8456,40.8
-1.7818,40.54
-1.7256,40.29
-1.6488,39.95
-1.6102,39.78
-1.5402,39.44
-1.4694,39.1
-1.4344,38.93
-1.3698,38.59
-1.3042,38.25
-1.2711,38.08
-1.211,37.74
-1.1498,37.4
-1.1011,37.134
-1.0603,36.89
-1.0025,36.55
-0.94358,36.21
-0.9154,36.04
-0.86069,35.7
-0.80486,35.36
-0.76076,35.094
-0.72374,34.85
-0.67176,34.51
-0.61931,34.17
-0.59059,33.984
-0.54552,33.66
-0.49817,33.32
-0.45166,32.98
-0.42042,32.744
-0.38781,32.47
-0.34682,32.13
-0.30742,31.79
-0.27287,31.45
-0.25025,31.223
-0.22283,30.94
-0.18839,30.6
-0.16319,30.26
-0.14286,29.92
-0.11253,29.58
-0.08008,29.246
-0.070063,29.07
-0.061189,28.73
-0.04277,28.39
-0.0078802,28.05
0.011722,27.71
0.012428,27.37
0.03216,27.03
0.071113,26.69
0.087767,26.35
0.088441,26.01
0.095729,25.84
0.12832,25.5
0.15611,25.16
0.1602,24.82
0.17539,24.48
0.20275,24.14
0.21955,23.8
0.24017,23.46
0.26026,23.215
0.26918,22.95
0.26121,22.61
0.28414,22.27
0.35598,21.93
0.32856,21.59
0.28017,21.25
0.3206,20.91
0.43043,20.652
0.77077,20.653
1.0555,20.57
0.94094,20.345
0.63473,20.4
0.47461,20.4
0.35081,20.23
0.27911,19.89
0.33975,19.55
0.48987,19.38
0.77077,19.377
1.0316,19.21
0.94094,19.038
0.61348,19.04
0.55896,19.04
0.33642,18.87
0.26706,18.53
0.3452,18.19
0.6006,18.041
0.94094,18.028
1.0117,17.85
0.77077,17.698
0.43043,17.682
0.30558,17.51
0.26026,17.31
0.26026,17.11
0.34478,16.83
0.6006,16.701
0.94094,16.715
0.9934,16.49
0.77077,16.387
0.43043,16.404
0.27993,16.15
0.24602,15.98
0.26026,15.723
0.34663,15.47
0.6006,15.334
0.94094,15.413
0.97358,15.13
0.77077,15.086
0.6006,15.154
0.43043,15.126
0.27356,14.79
0.25406,14.62
0.2614,14.45
0.35234,14.11
0.36952,13.77
0.29622,13.43
0.30503,13.09
0.35216,12.75
0.3474,12.41
0.36334,12.07
0.39238,11.73
0.33773,11.39
0.34271,11.05
0.43043,10.826
0.6006,10.705
0.94094,10.682
0.95654,10.37
0.77077,10.343
0.43043,10.296
0.31049,10.03
0.33665,9.69
0.46218,9.52
0.77077,9.4293
0.94094,9.2602
0.94094,9.1454
0.63121,9.01
0.43043,8.947
0.27417,8.67
0.31801,8.33
0.52949,8.16
0.77077,8.0881
0.83499,7.82
0.6006,7.6818
0.43043,7.6333
0.26026,7.4418
0.21832,7.14
0.28416,6.97
0.6006,6.8063
0.77077,6.7227
0.78073,6.46
0.6006,6.367
0.32103,6.29
0.1822,6.12
0.14897,5.78
0.26026,5.5755
0.6006,5.4666
0.77077,5.3423
0.77077,5.186
0.6006,5.0572
0.26026,4.9982
0.091313,4.76
0.05781,4.59
0.09009,4.3776
0.26026,4.1555
0.6006,4.1316
0.77077,3.9374
0.77077,3.8945
0.43043,3.7476
0.23945,3.74
0.047478,3.57
-0.032421,3.23
0.055273,2.89
0.26026,2.757
0.6006,2.8031
0.71377,2.55
0.43043,2.4612
0.09009,2.4764
-0.058829,2.21
-0.094837,2.04
-0.08008,1.7323
-0.017967,1.53
0.016803,1.19
-0.08008,0.9998
-0.14622,0.68
-0.10342,0.34
-0.041489,0.17
-0.041489,-0.17
-0.10342,-0.34
-0.14622,-0.68
-0.08008,-0.9998
0.016803,-1.19
-0.017967,-1.53
-0.08008,-1.7323
-0.094837,-2.04
-0.058829,-2.21
0.09009,-2.4764
0.43043,-2.4612
0.71377,-2.55
0.6006,-2.8031
0.26026,-2.757
0.055273,-2.89
-0.032421,-3.23
0.047478,-3.57
0.23945,-3.74
0.43043,-3.7476
0.77077,-3.8945
0.77077,-3.9374
0.6006,-4.1316
0.26026,-4.1555
0.09009,-4.3776
0.05781,-4.59
0.091313,-4.76
0.26026,-4.9982
0.6006,-5.0572
0.77077,-5.186
0.77077,-5.3423
0.6006,-5.4666
0.26026,-5.5755
0.14897,-5.78
0.1822,-6.12
0.32103,-6.29
0.6006,-6.367
0.78073,-6.46
0.77077,-6.7227
0.6006,-6.8063
0.28416,-6.97
0.21832,-7.14
0.26026,-7.4418
0.43043,-7.6333
0.6006,-7.6818
0.83499,-7.82
0.77077,-8.0881
0.52949,-8.16
0.31801,-8.33
0.27417,-8.67
0.43043,-8.947
0.63121,-9.01
0.94094,-9.1454
0.94094,-9.2602
0.77077,-9.4293
0.46218,-9.52
0.33665,-9.69
0.31049,-10.03
0.43043,-10.296
0.77077,-10.343
0.95654,-10.37
0.94094,-10.682
0.6006,-10.705
0.43043,-10.826
0.34271,-11.05
0.33773,-11.39
0.39238,-11.73
0.36334,-12.07
0.3474,-12.41
0.35216,-12.75
0.30503,-13.09
0.29622,-13.43
0.36952,-13.77
0.35234,-14.11
0.2614,-14.45
0.25406,-14.62
0.27356,-14.79
0.43043,-15.126
0.6006,-15.154
0.77077,-15.086
0.97358,-15.13
0.94094,-15.413
0.6006,-15.334
0.34663,-15.47
0.26026,-15.723
0.24602,-15.98
0.27993,-16.15
0.43043,-16.404
0.77077,-16.387
0.9934,-16.49
0.94094,-16.715
0.6006,-16.701
0.34478,-16.83
0.26026,-17.11
0.26026,-17.31
0.30558,-17.51
0.43043,-17.682
0.77077,-17.698
1.0117,-17.85
0.94094,-18.028
0.6006,-18.041
0.3452,-18.19
0.26706,-18.53
0.33642,-18.87
0.55896,-19.04
0.61348,-19.04
0.94094,-19.038
1.0316,-19.21
0.77077,-19.377
0.48987,-19.38
0.33975,-19.55
0.27911,-19.89
0.35081,-20.23
0.47461,-20.4
0.63473,-20.4
0.94094,-20.345
1.0555,-20.57
0.77077,-20.653
0.43043,-20.652
0.3206,-20.91
0.28017,-21.25
0.32856,-21.59
0.35598,-21.93
0.28414,-22.27
0.26121,-22.61
0.26918,-22.95
0.26026,-23.215
0.24017,-23.46
0.21955,-23.8
0.20275,-24.14
0.17539,-24.48
0.1602,-24.82
0.15611,-25.16
0.12832,-25.5
0.095729,-25.84
0.088441,-26.01
0.087767,-26.35
0.071113,-26.69
0.03216,-27.03
0.012428,-27.37
0.011722,-27.71
-0.0078802,-28.05
-0.04277,-28.39
-0.061189,-28.73
-0.070063,-29.07
-0.08008,-29.246
-0.11253,-29.58
-0.14286,-29.92
-0.16319,-30.26
-0.18839,-30.6
-0.22283,-30.94
-0.25025,-31.223
-0.27287,-31.45
-0.30742,-31.79
-0.34682,-32.13
-0.38781,-32.47
-0.42042,-32.744
-0.45166,-32.98
-0.49817,-33.32
-0.54552,-33.66
-0.59059,-33.984
-0.61931,-34.17
-0.67176,-34.51
-0.72374,-34.85
-0.76076,-35.094
-0.80486,-35.36
-0.86069,-35.7
-0.9154,-36.04
-0.94358,-36.21
-1.0025,-36.55
-1.0603,-36.89
-1.1011,-37.134
-1.1498,-37.4
-1.211,-37.74
-1.2711,-38.08
-1.3042,-38.25
-1.3698,-38.59
-1.4344,-38.93
-1.4694,-39.1
-1.5402,-39.44
-1.6102,-39.78
-1.6488,-39.95
-1.7256,-40.29
-1.7818,-40.54
-1.8456,-40.8
-1.9282,-41.14
-1.9709,-41.31
-2.0604,-41.65
-2.1221,-41.888
-2.1986,-42.16
-2.2919,-42.5
-2.3426,-42.67
-2.4414,-43.01
-2.4925,-43.18
-2.5961,-43.52
-2.6478,-43.69
-2.7556,-44.03
-2.808,-44.2
-2.9194,-44.54
-2.973,-44.71
-3.0874,-45.05
-3.1431,-45.223
-3.2593,-45.56
-3.3156,-45.73
-3.4355,-46.07
-3.4938,-46.24
-3.6162,-46.58
-3.6771,-46.75
-3.8021,-47.09
-3.8663,-47.26
-3.9938,-47.6
-4.0619,-47.77
-4.1642,-48.034
-4.2648,-48.28
-4.3343,-48.456
-4.475,-48.79
-4.5478,-48.96
-4.6747,-49.255
-4.7718,-49.47
-4.8461,-49.64
-5.0031,-49.98
-5.0845,-50.15
-5.1852,-50.365
-5.3289,-50.66
-5.4135,-50.83
-5.5255,-51.057
-5.6697,-51.34
-5.7581,-51.51
-5.8659,-51.72
-6.024,-52.02
-6.1164,-52.19
-6.2062,-52.361
-6.3764,-52.673
-6.4869,-52.87
-6.5808,-53.04
-6.7167,-53.283
-6.8685,-53.55
-6.9675,-53.72
-7.0641,-53.89
-7.2272,-54.167
-7.3663,-54.4
-7.4695,-54.57
-7.5708,-54.74
-7.7377,-55.009
-7.8887,-55.25
-7.9982,-55.42
-8.1067,-55.59
-8.2482,-55.807
-8.4184,-56.063
-8.559,-56.27
-8.6767,-56.44
-8.7941,-56.61
-8.9289,-56.802
-9.0991,-57.039
-9.2693,-57.273
-9.4087,-57.46
-9.537,-57.63
-9.6658,-57.8
-9.795,-57.97
-9.9499,-58.169
-10.12,-58.385
-10.29,-58.599
-10.46,-58.811
-10.607,-58.99
-10.747,-59.16
-10.888,-59.33
-11.03,-59.5
-11.173,-59.67
-11.317,-59.84
-11.481,-60.032
-11.652,-60.227
-11.822,-60.421
-11.992,-60.613
-12.162,-60.803
-12.332,-60.991
-12.503,-61.177
-12.673,-61.361
-12.841,-61.54
-13.003,-61.71
-13.168,-61.88
-13.334,-62.05
-13.502,-62.22
-13.673,-62.39
-13.846,-62.56
-14.022,-62.73
-14.2,-62.9
-14.374,-63.064
-14.545,-63.222
-14.715,-63.378
-14.885,-63.532
-15.055,-63.684
-15.225,-63.835
-15.395,-63.984
-15.566,-64.132
-15.736,-64.279
-15.912,-64.43
-16.115,-64.6
-16.319,-64.77
-16.525,-64.94
-16.732,-65.11
-16.927,-65.268
-17.097,-65.404
-17.267,-65.539
-17.437,-65.673
-17.608,-65.808
-17.804,-65.96
-18.026,-66.13
-18.249,-66.3
-18.458,-66.457
-18.629,-66.582
-18.799,-66.706
-18.969,-66.831
-19.176,-66.98
-19.417,-67.15
-19.65,-67.313
-19.82,-67.428
-19.99,-67.544
-20.16,-67.66
-20.418,-67.83
-20.671,-67.995
-20.841,-68.103
-21.011,-68.211
-21.214,-68.34
-21.488,-68.51
-21.692,-68.633
-21.862,-68.736
-22.049,-68.85
-22.336,-69.02
-22.543,-69.14
-22.713,-69.239
-22.92,-69.36
-23.217,-69.53
-23.393,-69.627
-23.564,-69.724
-23.825,-69.87
-24.074,-70.006
-24.244,-70.099
-24.447,-70.21
-24.755,-70.375
-24.925,-70.463
-25.095,-70.555
-25.413,-70.72
-25.606,-70.817
-25.776,-70.905
-26.084,-71.06
-26.286,-71.158
-26.456,-71.243
-26.78,-71.4
-26.967,-71.487
-27.139,-71.57
-27.477,-71.726
-27.648,-71.802
-27.883,-71.91
-28.158,-72.031
-28.328,-72.106
-28.658,-72.25
-28.839,-72.325
-29.06,-72.42
-29.349,-72.539
-29.52,-72.611
-29.86,-72.75
-30.03,-72.817
-30.307,-72.93
-30.541,-73.021
-30.737,-73.1
-31.051,-73.221
-31.221,-73.288
-31.562,-73.418
-31.732,-73.482
-32.068,-73.61
-32.242,-73.673
-32.527,-73.78
-32.753,-73.861
-32.994,-73.95
-33.263,-74.045
-33.47,-74.12
-33.774,-74.224
-33.957,-74.29
-34.284,-74.4
-34.457,-74.46
-34.795,-74.57
-34.972,-74.63
-35.305,-74.736
-35.502,-74.8
-35.816,-74.896
-36.049,-74.97
-36.326,-75.052
-36.613,-75.14
-36.837,-75.204
-37.177,-75.305
-37.347,-75.353
-37.688,-75.45
-37.858,-75.498
-38.198,-75.591
-38.404,-75.65
-38.709,-75.731
-39.03,-75.82
-39.219,-75.869
-39.56,-75.959
-39.73,-76.005
-40.07,-76.092
-40.325,-76.16
-40.581,-76.223
-40.921,-76.311
-41.091,-76.353
-41.431,-76.437
-41.681,-76.5
-41.942,-76.561
-42.282,-76.644
-42.452,-76.684
-42.793,-76.762
-43.127,-76.84
-43.303,-76.878
-43.644,-76.952
-43.901,-77.01
-44.154,-77.062
-44.494,-77.133
-44.715,-77.18
-45.005,-77.236
-45.345,-77.304
-45.576,-77.35
-45.856,-77.401
-46.196,-77.465
-46.484,-77.52
-46.707,-77.559
-47.047,-77.619
-47.387,-77.68
-47.558,-77.71
-47.898,-77.767
-48.238,-77.825
-48.439,-77.86
-48.749,-77.909
-49.089,-77.964
-49.429,-78.02
-49.6,-78.047
-49.94,-78.098
-50.28,-78.151
-50.597,-78.2
-50.791,-78.227
-51.131,-78.275
-51.471,-78.323
-51.806,-78.37
-51.982,-78.392
-52.322,-78.435
-52.663,-78.477
-53.003,-78.518
-53.183,-78.54
-53.514,-78.575
-53.854,-78.611
-54.194,-78.646
-54.535,-78.68
-54.843,-78.71
-55.045,-78.727
-55.385,-78.756
-55.726,-78.784
-56.066,-78.811
-56.406,-78.837
-56.747,-78.863
-56.976,-78.88
-57.257,-78.898
-57.598,-78.919
-57.938,-78.94
-58.278,-78.959
-58.619,-78.978
-58.959,-78.995
-59.299,-79.012
-59.64,-79.027
-59.98,-79.04
-60.266,-79.05





































==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4a.csv <==
x,y
1.1587,31.79
0.99488,31.79
1.1587,31.79

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4b.csv <==
x,y
1.1112,30.43
1.1086,30.43
1.1112,30.43

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4c.csv <==
x,y
1.1222,29.24
0.94094,29.155
0.94094,29.284
1.1222,29.24


==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4d.csv <==
x,y
1.1297,27.88
0.94094,27.809
0.94094,27.97
1.1297,27.88

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4e.csv <==
x,y
1.1309,26.52
0.94094,26.503
0.94094,26.644
1.1111,26.698
1.1309,26.52

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4f.csv <==
x,y
1.1982,25.33
0.96125,25.33
1.1982,25.33

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4g.csv <==
x,y
1.3102,24.14
1.1111,24.111
1.1111,24.167
1.3102,24.14

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4h.csv <==
x,y
1.1781,22.95
1.0268,22.95
1.1111,23.141
1.1781,22.95

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4i.csv <==
x,y
1.1524,21.76
0.94094,21.679
0.87364,21.93
1.0237,21.93
1.1524,21.76


==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4j.csv <==
x,y
0.64911,1.19
0.43043,1.1544
0.26026,1.3152
0.26026,1.3754
0.6006,1.4805
0.64911,1.19

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4k.csv <==
x,y
1.1784,11.73
0.94094,11.649
0.94094,11.803
1.1784,11.73
1.1869,12.75
0.94094,12.738
0.94094,12.768
1.1869,12.75
1.1302,13.94
0.94094,13.81
0.66246,13.94
0.85233,14.11
0.96369,14.11
1.1302,13.94

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4l.csv <==
x,y
0.73535,0
0.43043,-0.15069
0.22904,0
0.43043,0.15069
0.73535,0

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4m.csv <==
x,y
0.72151,-1.36
0.43043,-1.4621
0.16029,-1.36
0.3021,-1.19
0.6006,-1.1401
0.72151,-1.36

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4n.csv <==
x,y
0.96369,-14.11
0.85233,-14.11
0.66246,-13.94
0.94094,-13.81
1.1302,-13.94
0.96369,-14.11

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4o.csv <==
x,y
1.1869,-12.75
0.94094,-12.768
0.94094,-12.738
1.1869,-12.75

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4p.csv <==
x,y
1.1784,-11.73
0.94094,-11.803
0.94094,-11.649
1.1784,-11.73

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4q.csv <==
x,y
1.0237,-21.93
0.87364,-21.93
0.94094,-21.679
1.1524,-21.76
1.0237,-21.93

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4r.csv <==
x,y
1.1449,-23.12
1.0491,-23.12
1.1111,-22.919
1.1449,-23.12

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4s.csv <==
x,y
1.3102,-24.14
1.1111,-24.167
1.1111,-24.111
1.3102,-24.14

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4t.csv <==
x,y
1.1982,-25.33
0.96125,-25.33
1.1982,-25.33

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4u.csv <==
x,y
1.116,-26.69
0.97908,-26.69
0.90318,-26.52
1.1111,-26.483
1.116,-26.69

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4v.csv <==
x,y
1.1297,-27.88
0.94094,-27.97
0.94094,-27.809
1.1297,-27.88

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4w.csv <==
x,y
1.1112,-30.43
1.1086,-30.43
1.1112,-30.43
1.1222,-29.24
0.94094,-29.284
0.94094,-29.155
1.1222,-29.24

==> Figs/data/BDF_stability/OERK5dgp4_BDF2-dt-4x.csv <==
x,y
1.1587,-31.79
0.99488,-31.79
1.1587,-31.79

==> Figs/data/FRDGp3_BDF2_ad_re10_C.csv <==
Beta,Gb,G1Vap3
1,0.50014,0.55806
1.0476,0.43199,0.47543
1.0975,0.36693,0.39848
1.1498,0.30484,0.32711
1.2045,0.24556,0.26207
1.2619,0.18899,0.20979
1.3219,0.135,0.18773
1.3849,0.083484,0.18513
1.4508,0.034431,0.18475
1.5199,0.013537,0.18439
1.5923,0.057828,0.18405
1.6681,0.10056,0.18402
1.7475,0.1414,0.1861
1.8307,0.18038,0.19548
1.9179,0.2176,0.21521
2.0092,0.25314,0.24076
2.1049,0.28706,0.26756
2.2051,0.31943,0.29375
2.3101,0.35034,0.31881
2.4201,0.37984,0.34266
2.5354,0.40801,0.36536
2.6561,0.43489,0.38704
2.7826,0.46055,0.40781
2.9151,0.48505,0.4278
3.0539,0.50843,0.44709
3.1993,0.53075,0.46578
3.3516,0.55205,0.48392
3.5112,0.57239,0.50158
3.6784,0.5918,0.51878
3.8535,0.61034,0.53554
4.037,0.62803,0.55189
4.2292,0.64491,0.56782
4.4306,0.66103,0.58334
4.6416,0.67642,0.59845
4.8626,0.69111,0.61313
5.0941,0.70513,0.6274
5.3367,0.71851,0.64125
5.5908,0.73129,0.65467
5.857,0.74348,0.66766
6.1359,0.75513,0.68024
6.4281,0.76624,0.6924
6.7342,0.77685,0.70414
7.0548,0.78698,0.71548
7.3907,0.79664,0.72642
7.7426,0.80587,0.73697
8.1113,0.81468,0.74714
8.4975,0.82309,0.75694
8.9022,0.83112,0.76639
9.326,0.83879,0.77549
9.7701,0.8461,0.78425
10.235,0.85309,0.7927
10.723,0.85976,0.80083
11.233,0.86613,0.80866
11.768,0.8722,0.8162
12.328,0.87801,0.82346
12.915,0.88355,0.83045
13.53,0.88884,0.83719
14.175,0.89389,0.84367
14.85,0.89871,0.84992
15.557,0.90332,0.85593
16.298,0.90771,0.86172
17.074,0.91191,0.8673
17.886,0.91592,0.87267
18.738,0.91975,0.87785
19.63,0.92341,0.88283
20.565,0.9269,0.88762
21.544,0.93023,0.89224
22.57,0.93342,0.89668
23.645,0.93646,0.90096
24.771,0.93937,0.90508
25.95,0.94214,0.90904
27.186,0.9448,0.91285
28.48,0.94733,0.91652
29.836,0.94975,0.92006
31.257,0.95207,0.92345
32.745,0.95428,0.92672
34.305,0.95639,0.92987
35.938,0.95842,0.9329
37.649,0.96035,0.93581
39.442,0.9622,0.93861
41.32,0.96397,0.9413
43.288,0.96566,0.9439
45.349,0.96728,0.94639
47.508,0.96883,0.94879
49.77,0.97031,0.9511
52.14,0.97173,0.95332
54.623,0.97309,0.95546
57.224,0.97439,0.95752
59.948,0.97564,0.9595
62.803,0.97684,0.96141
65.793,0.97799,0.96325
68.926,0.97909,0.96502
72.208,0.98015,0.96672
75.646,0.98117,0.96837
79.248,0.98214,0.96995
83.022,0.98308,0.97148
86.975,0.98399,0.97296
91.116,0.98486,0.97439
95.455,0.9857,0.97577
100,0.9865,0.9771


==> Figs/data/FRDGp3_BDF2_ej_ad_re10_C.csv <==
dT,Gb,G1V,G1Vap3,G3V
1.0023,0.81533,0.75605,0.74165,0.79676
1.05,0.82049,0.76161,0.74741,0.80111
1.1,0.82559,0.76715,0.75317,0.80546
1.1523,0.83064,0.77268,0.75892,0.80981
1.2072,0.83563,0.77818,0.76466,0.81415
1.2646,0.84056,0.78366,0.77038,0.81848
1.3248,0.84541,0.7891,0.77607,0.82279
1.3879,0.8502,0.7945,0.78173,0.82709
1.4539,0.85491,0.79986,0.78735,0.83136
1.5231,0.85953,0.80518,0.79292,0.83561
1.5956,0.86408,0.81044,0.79844,0.83983
1.6715,0.86854,0.81565,0.80391,0.84402
1.7511,0.87291,0.8208,0.8093,0.84817
1.8344,0.87719,0.82589,0.81463,0.85227
1.9217,0.88138,0.83091,0.81989,0.85634
2.0132,0.88547,0.83587,0.82507,0.86035
2.109,0.88947,0.84075,0.83017,0.86431
2.2093,0.89338,0.84555,0.83519,0.86823
2.3145,0.89718,0.85028,0.84012,0.87208
2.4246,0.90089,0.85493,0.84496,0.87587
2.54,0.9045,0.85949,0.84971,0.87961
2.6609,0.90802,0.86397,0.85437,0.88328
2.7875,0.91143,0.86837,0.85893,0.88688
2.9202,0.91475,0.87267,0.8634,0.89041
3.0592,0.91797,0.87689,0.86778,0.89388
3.2048,0.9211,0.88101,0.87206,0.89728
3.3573,0.92413,0.88505,0.87624,0.9006
3.5171,0.92707,0.88899,0.88032,0.90386
3.6845,0.92992,0.89284,0.88431,0.90704
3.8598,0.93268,0.8966,0.88821,0.91015
4.0435,0.93534,0.90026,0.89201,0.91318
4.2359,0.93792,0.90383,0.89571,0.91614
4.4375,0.94041,0.90731,0.89932,0.91903
4.6487,0.94282,0.9107,0.90284,0.92185
4.87,0.94515,0.91399,0.90626,0.92459
5.1017,0.94739,0.91719,0.9096,0.92727
5.3445,0.94956,0.92031,0.91284,0.92987
5.5989,0.95165,0.92333,0.916,0.9324
5.8653,0.95366,0.92626,0.91907,0.93486
6.1445,0.9556,0.92911,0.92205,0.93725
6.4369,0.95748,0.93187,0.92495,0.93958
6.7432,0.95928,0.93455,0.92776,0.94184
7.0642,0.96101,0.93714,0.9305,0.94403
7.4004,0.96269,0.93965,0.93315,0.94616
7.7525,0.9643,0.94208,0.93572,0.94823
8.1215,0.96585,0.94444,0.93822,0.95024
8.508,0.96734,0.94671,0.94064,0.95218
8.9129,0.96877,0.94891,0.94299,0.95407
9.3371,0.97015,0.95104,0.94527,0.9559
9.7815,0.97148,0.9531,0.94748,0.95767
10.247,0.97275,0.95509,0.94962,0.95939
10.735,0.97398,0.95701,0.95169,0.96105
11.246,0.97516,0.95886,0.95369,0.96266
11.781,0.9763,0.96066,0.95564,0.96422
12.341,0.97739,0.96239,0.95752,0.96573
12.929,0.97844,0.96406,0.95934,0.9672
13.544,0.97945,0.96567,0.9611,0.96861
14.189,0.98042,0.96723,0.96281,0.96999
14.864,0.98135,0.96873,0.96446,0.97131
15.571,0.98225,0.97019,0.96606,0.9726
16.312,0.98312,0.97159,0.96761,0.97384
17.089,0.98395,0.97294,0.9691,0.97505
17.902,0.98475,0.97425,0.97055,0.97622
18.754,0.98552,0.97551,0.97196,0.97735
19.646,0.98626,0.97673,0.97332,0.97844
20.581,0.98698,0.97791,0.97464,0.9795
21.561,0.98767,0.97905,0.97591,0.98053
22.587,0.98834,0.98015,0.97715,0.98152
23.662,0.98898,0.98122,0.97835,0.98249
24.788,0.9896,0.98225,0.97951,0.98342
25.968,0.9902,0.98325,0.98063,0.98433
27.204,0.99078,0.98421,0.98172,0.98521
28.498,0.99134,0.98515,0.98278,0.98607
29.855,0.99188,0.98605,0.98381,0.9869
31.275,0.9924,0.98693,0.98481,0.9877
32.764,0.9929,0.98778,0.98578,0.98848
34.323,0.99339,0.98861,0.98672,0.98924
35.957,0.99387,0.98941,0.98764,0.98998
37.668,0.99433,0.99019,0.98853,0.9907
39.46,0.99477,0.99094,0.9894,0.9914
41.338,0.9952,0.99168,0.99024,0.99208
43.306,0.99562,0.99239,0.99105,0.99274
45.367,0.99603,0.99308,0.99185,0.99338
47.526,0.99642,0.99375,0.99262,0.994
49.788,0.9968,0.9944,0.99337,0.9946
52.157,0.99717,0.99503,0.99409,0.99519
54.639,0.99752,0.99564,0.9948,0.99576
57.24,0.99787,0.99623,0.99548,0.99631
59.964,0.9982,0.9968,0.99614,0.99684
62.818,0.99852,0.99734,0.99677,0.99735
65.807,0.99882,0.99787,0.99738,0.99785
68.939,0.99912,0.99838,0.99797,0.99832
72.22,0.9994,0.99886,0.99853,0.99877
75.657,0.99966,0.99932,0.99906,0.99921
79.258,0.99992,0.99976,0.99957,0.99962
83.029,1.0002,1.0002,1.0001,1
86.981,1.0004,1.0006,1.0005,1.0004
91.121,1.0006,1.0009,1.0009,1.0007
95.457,1.0008,1.0013,1.0014,1.0011
100,1.001,1.0016,1.0017,1.0014


==> Figs/data/FRDGp3_BDF3_ad_re10_C.csv <==
Beta,Gb,G1Vap3
1,0.83338,0.94358
1.0476,0.75008,0.86181
1.0975,0.67057,0.7688
1.1498,0.59467,0.67505
1.2045,0.52222,0.58518
1.2619,0.45307,0.50073
1.3219,0.38705,0.42197
1.3849,0.32405,0.34873
1.4508,0.2639,0.28104
1.5199,0.2065,0.22126
1.5923,0.15171,0.18364
1.6681,0.099421,0.17625
1.7475,0.049575,0.17575
1.8307,0.0045853,0.17542
1.9179,0.043982,0.17507
2.0092,0.087312,0.17484
2.1049,0.12874,0.17602
2.2051,0.1683,0.18399
2.3101,0.20606,0.20355
2.4201,0.24211,0.22992
2.5354,0.27653,0.25762
2.6561,0.30938,0.28458
2.7826,0.34074,0.31028
2.9151,0.37068,0.33466
3.0539,0.39925,0.35781
3.1993,0.42653,0.37987
3.3516,0.45256,0.40096
3.5112,0.47741,0.42121
3.6784,0.50114,0.44073
3.8535,0.52378,0.45962
4.037,0.5454,0.47794
4.2292,0.56603,0.49576
4.4306,0.58573,0.5131
4.6416,0.60453,0.53001
4.8626,0.62248,0.54649
5.0941,0.63961,0.56255
5.3367,0.65596,0.5782
5.5908,0.67157,0.59344
5.857,0.68647,0.60825
6.1359,0.70069,0.62265
6.4281,0.71426,0.63663
6.7342,0.72722,0.65018
7.0548,0.73959,0.6633
7.3907,0.7514,0.676
7.7426,0.76267,0.68828
8.1113,0.77343,0.70015
8.4975,0.7837,0.71161
8.9022,0.7935,0.72266
9.326,0.80286,0.73332
9.7701,0.81179,0.7436
10.235,0.82031,0.75351
10.723,0.82845,0.76305
11.233,0.83622,0.77225
11.768,0.84364,0.7811
12.328,0.85071,0.78963
12.915,0.85747,0.79784
13.53,0.86392,0.80575
14.175,0.87008,0.81336
14.85,0.87595,0.82069
15.557,0.88156,0.82774
16.298,0.88692,0.83454
17.074,0.89203,0.84108
17.886,0.89691,0.84737
18.738,0.90156,0.85344
19.63,0.90601,0.85927
20.565,0.91025,0.86489
21.544,0.9143,0.87029
22.57,0.91817,0.8755
23.645,0.92186,0.8805
24.771,0.92538,0.88532
25.95,0.92874,0.88996
27.186,0.93195,0.89442
28.48,0.93502,0.89871
29.836,0.93794,0.90284
31.257,0.94073,0.90681
32.745,0.9434,0.91062
34.305,0.94594,0.91429
35.938,0.94837,0.91782
37.649,0.95069,0.92121
39.442,0.95291,0.92447
41.32,0.95502,0.9276
43.288,0.95704,0.93061
45.349,0.95897,0.9335
47.508,0.96081,0.93628
49.77,0.96257,0.93895
52.14,0.96425,0.94151
54.623,0.96585,0.94398
57.224,0.96739,0.94634
59.948,0.96885,0.94862
62.803,0.97025,0.9508
65.793,0.9716,0.95291
68.926,0.97288,0.95493
72.208,0.97411,0.95687
75.646,0.97529,0.95875
79.248,0.97642,0.96055
83.022,0.97751,0.96229
86.975,0.97855,0.96397
91.116,0.97956,0.9656
95.455,0.98053,0.96718
100,0.98146,0.9687


==> Figs/data/FRDGp4_BDF2_ad_re10_C.csv <==
Beta,Gb,G1Vap3
1,0.50016,0.58565
1.0476,0.43201,0.49251
1.0975,0.36696,0.40866
1.1498,0.30486,0.33259
1.2045,0.24559,0.26315
1.2619,0.18901,0.19968
1.3219,0.13501,0.14314
1.3849,0.083481,0.10825
1.4508,0.03437,0.10412
1.5199,0.01324,0.10393
1.5923,0.057727,0.10455
1.6681,0.10049,0.11389
1.7475,0.14133,0.1416
1.8307,0.18032,0.17538
1.9179,0.21754,0.20887
2.0092,0.25308,0.24101
2.1049,0.287,0.27166
2.2051,0.31937,0.30086
2.3101,0.35028,0.32871
2.4201,0.37978,0.35526
2.5354,0.40795,0.38059
2.6561,0.43483,0.40476
2.7826,0.46049,0.42782
2.9151,0.48498,0.44982
3.0539,0.50836,0.4708
3.1993,0.53068,0.4908
3.3516,0.55199,0.50988
3.5112,0.57233,0.52808
3.6784,0.59174,0.54544
3.8535,0.61027,0.56201
4.037,0.62796,0.57785
4.2292,0.64484,0.59301
4.4306,0.66096,0.60752
4.6416,0.67635,0.62143
4.8626,0.69103,0.63479
5.0941,0.70505,0.64764
5.3367,0.71844,0.66001
5.5908,0.73121,0.67194
5.857,0.7434,0.68345
6.1359,0.75504,0.69457
6.4281,0.76616,0.70533
6.7342,0.77676,0.71574
7.0548,0.78689,0.72583
7.3907,0.79656,0.7356
7.7426,0.80578,0.74507
8.1113,0.81459,0.75425
8.4975,0.823,0.76315
8.9022,0.83103,0.77178
9.326,0.83869,0.78015
9.7701,0.846,0.78826
10.235,0.85299,0.79612
10.723,0.85965,0.80373
11.233,0.86602,0.81111
11.768,0.87209,0.81825
12.328,0.87789,0.82517
12.915,0.88343,0.83186
13.53,0.88872,0.83833
14.175,0.89376,0.84459
14.85,0.89858,0.85064
15.557,0.90318,0.85649
16.298,0.90758,0.86213
17.074,0.91177,0.86759
17.886,0.91577,0.87285
18.738,0.9196,0.87793
19.63,0.92325,0.88283
20.565,0.92674,0.88756
21.544,0.93007,0.89212
22.57,0.93325,0.89652
23.645,0.93628,0.90075
24.771,0.93918,0.90483
25.95,0.94195,0.90876
27.186,0.9446,0.91255
28.48,0.94713,0.91619
29.836,0.94954,0.9197
31.257,0.95185,0.92308
32.745,0.95405,0.92633
34.305,0.95616,0.92945
35.938,0.95817,0.93246
37.649,0.96009,0.93535
39.442,0.96193,0.93814
41.32,0.96369,0.94081
43.288,0.96537,0.94339
45.349,0.96698,0.94586
47.508,0.96852,0.94824
49.77,0.96999,0.95053
52.14,0.9714,0.95273
54.623,0.97274,0.95485
57.224,0.97403,0.95689
59.948,0.97527,0.95885
62.803,0.97645,0.96073
65.793,0.97758,0.96254
68.926,0.97867,0.96429
72.208,0.97971,0.96596
75.646,0.98071,0.96758
79.248,0.98167,0.96914
83.022,0.98259,0.97064
86.975,0.98347,0.97208
91.116,0.98432,0.97347
95.455,0.98514,0.97482
100,0.98593,0.97611


==> Figs/data/FRDGp4_BDF2_ad_re2_beta.csv <==
nc,Beta_1,Beta_2,Beta_3,Beta_4,Beta_5,Beta_1V_1,Beta_1V_2,Beta_1V_3,Beta_1V_4,Beta_1V_5,Beta_3V_1,Beta_3V_2,Beta_3V_3,Beta_3V_4,Beta_3V_5,Beta_1Vap3_1,Beta_1Vap3_2,Beta_1Vap3_3,Beta_1Vap3_4,Beta_1Vap3_5
0,6.6786e-06,8.5411e-06,1.6581e-06,2.2361,1.5208e-06,6.6786e-06,8.5411e-06,1.6581e-06,2.2361,1.5208e-06,6.6786e-06,8.5411e-06,1.6581e-06,2.2361,1.5208e-06,6.6786e-06,8.5411e-06,1.6581e-06,2.2361,1.5208e-06
0.007,1.052e-06,2.3639e-06,1.3761e-06,2.225,1.3751e-06,1.6515e-06,6.3346e-06,3.3775e-06,2.2097,4.3395e-05,7.6118e-07,1.6402e-06,6.133e-05,2.1852,0.00016118,1.1778e-06,6.6024e-06,0.00023539,2.1917,0.00060933
0.014,6.4017e-07,1.2179e-06,1.18e-06,2.2157,1.2636e-06,9.3256e-07,4.3308e-06,2.9015e-06,2.1929,4.9037e-05,6.8205e-07,9.3226e-07,2.345e-05,2.1695,7.1743e-05,8.3437e-07,2.6675e-06,0.00011556,2.1742,0.00036746
0.021,6.458e-07,1.0236e-06,1.0432e-06,2.2078,1.1781e-06,4.7351e-07,3.0139e-06,1.9971e-06,2.1822,4.1477e-05,6.593e-07,9.4725e-07,7.6956e-06,2.1645,2.4396e-05,7.1737e-07,1.1968e-06,4.5496e-05,2.1671,0.00017046
0.028,6.4885e-07,9.9543e-07,9.4752e-07,2.2012,1.1124e-06,2.8412e-07,2.1873e-06,1.2951e-06,2.1752,3.1219e-05,6.523e-07,9.7774e-07,2.7538e-06,2.1629,7.2846e-06,6.756e-07,9.259e-07,1.7243e-05,2.1641,7.1744e-05
0.035,6.4909e-07,9.9206e-07,8.8054e-07,2.1955,1.062e-06,3.3378e-07,1.6864e-06,8.817e-07,2.1707,2.2045e-05,6.501e-07,9.8804e-07,1.3088e-06,2.1624,1.822e-06,6.5966e-07,9.4596e-07,6.7733e-06,2.1629,2.8676e-05
0.042,6.4909e-07,9.9182e-07,8.3366e-07,2.1907,1.0232e-06,4.2992e-07,1.3938e-06,6.9661e-07,2.1677,1.493e-05,6.4941e-07,9.9091e-07,8.9734e-07,2.1622,5.4496e-07,6.5335e-07,9.7263e-07,2.9525e-06,2.1624,1.0975e-05
0.049,6.4909e-07,9.9185e-07,8.009e-07,2.1865,9.934e-07,5.0473e-07,1.2271e-06,6.4479e-07,2.1658,9.7926e-06,6.4919e-07,9.9165e-07,7.7823e-07,2.1621,7.2961e-07,6.5081e-07,9.8477e-07,1.5547e-06,2.1622,3.9252e-06
0.056,6.4909e-07,9.9187e-07,7.7807e-07,2.183,9.7053e-07,5.5587e-07,1.1325e-06,6.4747e-07,2.1645,6.2376e-06,6.4912e-07,9.9183e-07,7.4265e-07,2.1621,8.4297e-07,6.4978e-07,9.8939e-07,1.0404e-06,2.1622,1.2308e-06
0.063,6.4909e-07,9.9188e-07,7.6219e-07,2.18,9.53e-07,5.8949e-07,1.0781e-06,6.6477e-07,2.1637,3.8477e-06,6.491e-07,9.9187e-07,7.3186e-07,2.1621,8.8024e-07,6.4937e-07,9.9104e-07,8.4793e-07,2.1621,5.5796e-07
0.07,6.4909e-07,9.9188e-07,7.5118e-07,2.1775,9.3957e-07,6.1121e-07,1.0458e-06,6.8236e-07,2.1631,2.2804e-06,6.4909e-07,9.9188e-07,7.2859e-07,2.1621,8.9183e-07,6.492e-07,9.9161e-07,7.7427e-07,2.1621,7.0096e-07
0.077,6.4909e-07,9.9188e-07,7.4358e-07,2.1753,9.2931e-07,6.2511e-07,1.0261e-06,6.9641e-07,2.1628,1.2896e-06,6.4909e-07,9.9188e-07,7.2759e-07,2.1621,8.954e-07,6.4913e-07,9.9179e-07,7.4561e-07,2.1621,8.1394e-07
0.084,6.4909e-07,9.9188e-07,7.3834e-07,2.1734,9.2148e-07,6.3395e-07,1.0139e-06,7.0662e-07,2.1625,7.2896e-07,6.4909e-07,9.9188e-07,7.2729e-07,2.1621,8.9649e-07,6.4911e-07,9.9185e-07,7.3439e-07,2.1621,8.6344e-07
0.091,6.4909e-07,9.9188e-07,7.3475e-07,2.1718,9.1551e-07,6.3955e-07,1.0061e-06,7.1369e-07,2.1624,5.365e-07,6.4909e-07,9.9188e-07,7.272e-07,2.1621,8.9682e-07,6.491e-07,9.9187e-07,7.2999e-07,2.1621,8.836e-07
0.098,6.4909e-07,9.9188e-07,7.3229e-07,2.1704,9.1097e-07,6.4309e-07,1.0011e-06,7.1843e-07,2.1623,5.7695e-07,6.4909e-07,9.9188e-07,7.2717e-07,2.1621,8.9692e-07,6.4909e-07,9.9188e-07,7.2827e-07,2.1621,8.9167e-07
0.105,6.4909e-07,9.9188e-07,7.3061e-07,2.1692,9.0752e-07,6.4532e-07,9.9789e-07,7.2155e-07,2.1622,6.6694e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9695e-07,6.4909e-07,9.9188e-07,7.2759e-07,2.1621,8.9487e-07
0.112,6.4909e-07,9.9188e-07,7.2948e-07,2.1682,9.0491e-07,6.4673e-07,9.9579e-07,7.2358e-07,2.1622,7.4202e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9696e-07,6.4909e-07,9.9188e-07,7.2733e-07,2.1621,8.9614e-07
0.119,6.4909e-07,9.9188e-07,7.2871e-07,2.1673,9.0293e-07,6.4761e-07,9.9443e-07,7.2488e-07,2.1622,7.9516e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2723e-07,2.1621,8.9664e-07
0.126,6.4909e-07,9.9188e-07,7.2819e-07,2.1666,9.0144e-07,6.4816e-07,9.9354e-07,7.2572e-07,2.1621,8.3083e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2719e-07,2.1621,8.9684e-07
0.133,6.4909e-07,9.9188e-07,7.2784e-07,2.1659,9.0031e-07,6.4851e-07,9.9296e-07,7.2625e-07,2.1621,8.5425e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2717e-07,2.1621,8.9692e-07
0.14,6.4909e-07,9.9188e-07,7.2761e-07,2.1654,8.9946e-07,6.4873e-07,9.9258e-07,7.2658e-07,2.1621,8.6947e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9695e-07
0.147,6.4909e-07,9.9188e-07,7.2745e-07,2.1649,8.9883e-07,6.4886e-07,9.9233e-07,7.268e-07,2.1621,8.793e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9696e-07
0.154,6.4909e-07,9.9188e-07,7.2735e-07,2.1645,8.9835e-07,6.4895e-07,9.9217e-07,7.2693e-07,2.1621,8.8563e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9696e-07
0.161,6.4909e-07,9.9188e-07,7.2728e-07,2.1642,8.9799e-07,6.49e-07,9.9207e-07,7.2702e-07,2.1621,8.8969e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.168,6.4909e-07,9.9188e-07,7.2724e-07,2.1639,8.9772e-07,6.4904e-07,9.92e-07,7.2707e-07,2.1621,8.9231e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.175,6.4909e-07,9.9188e-07,7.2721e-07,2.1636,8.9753e-07,6.4906e-07,9.9196e-07,7.271e-07,2.1621,8.9398e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.182,6.4909e-07,9.9188e-07,7.2719e-07,2.1634,8.9738e-07,6.4907e-07,9.9193e-07,7.2712e-07,2.1621,8.9506e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.189,6.4909e-07,9.9188e-07,7.2718e-07,2.1632,8.9727e-07,6.4908e-07,9.9191e-07,7.2714e-07,2.1621,8.9574e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.196,6.4909e-07,9.9188e-07,7.2717e-07,2.1631,8.9719e-07,6.4908e-07,9.919e-07,7.2715e-07,2.1621,8.9618e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.203,6.4909e-07,9.9188e-07,7.2717e-07,2.1629,8.9713e-07,6.4909e-07,9.9189e-07,7.2715e-07,2.1621,8.9647e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.21,6.4909e-07,9.9188e-07,7.2716e-07,2.1628,8.9708e-07,6.4909e-07,9.9189e-07,7.2715e-07,2.1621,8.9665e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.217,6.4909e-07,9.9188e-07,7.2716e-07,2.1627,8.9705e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9676e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.224,6.4909e-07,9.9188e-07,7.2716e-07,2.1626,8.9703e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9684e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.231,6.4909e-07,9.9188e-07,7.2716e-07,2.1625,8.9701e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9688e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.238,6.4909e-07,9.9188e-07,7.2716e-07,2.1625,8.97e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9691e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.245,6.4909e-07,9.9188e-07,7.2716e-07,2.1624,8.9699e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9693e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.252,6.4909e-07,9.9188e-07,7.2716e-07,2.1624,8.9698e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9695e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.259,6.4909e-07,9.9188e-07,7.2716e-07,2.1623,8.9698e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9695e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.266,6.4909e-07,9.9188e-07,7.2716e-07,2.1623,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9696e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.273,6.4909e-07,9.9188e-07,7.2716e-07,2.1623,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9696e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.28,6.4909e-07,9.9188e-07,7.2716e-07,2.1623,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9696e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.287,6.4909e-07,9.9188e-07,7.2716e-07,2.1622,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.294,6.4909e-07,9.9188e-07,7.2716e-07,2.1622,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.301,6.4909e-07,9.9188e-07,7.2716e-07,2.1622,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.308,6.4909e-07,9.9188e-07,7.2716e-07,2.1622,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.315,6.4909e-07,9.9188e-07,7.2716e-07,2.1622,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.322,6.4909e-07,9.9188e-07,7.2716e-07,2.1622,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.329,6.4909e-07,9.9188e-07,7.2716e-07,2.1622,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.336,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.343,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.35,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.357,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.364,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.371,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.378,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.385,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.392,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.399,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.406,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.413,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.42,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.427,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.434,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.441,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.448,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.455,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.462,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.469,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.476,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.483,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.49,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.497,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.504,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.511,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.518,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.525,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.532,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.539,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.546,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.553,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.56,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.567,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.574,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.581,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.588,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.595,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.602,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.609,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.616,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.623,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.63,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.637,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.644,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.651,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.658,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.665,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.672,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.679,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.686,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.693,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07
0.7,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07,6.4909e-07,9.9188e-07,7.2716e-07,2.1621,8.9697e-07


==> Figs/data/FRDGp4_BDF2_ej_ad_re10_C.csv <==
dT,Gb,G1V,G1Vap3,G3V
1.0023,0.81574,0.77183,0.78588,0.81634
1.05,0.82076,0.77724,0.79047,0.82056
1.1,0.82573,0.78265,0.79507,0.82476
1.1523,0.83066,0.78804,0.79967,0.82895
1.2072,0.83554,0.7934,0.80427,0.83312
1.2646,0.84036,0.79875,0.80886,0.83727
1.3248,0.84512,0.80406,0.81343,0.84139
1.3879,0.84982,0.80933,0.81799,0.84548
1.4539,0.85444,0.81456,0.82253,0.84953
1.5231,0.85899,0.81974,0.82704,0.85355
1.5956,0.86347,0.82487,0.83153,0.85752
1.6715,0.86787,0.82994,0.83598,0.86146
1.7511,0.87219,0.83495,0.8404,0.86535
1.8344,0.87642,0.8399,0.84478,0.86918
1.9217,0.88057,0.84477,0.84911,0.87297
2.0132,0.88462,0.84957,0.8534,0.8767
2.109,0.88859,0.85428,0.85764,0.88038
2.2093,0.89247,0.85892,0.86182,0.884
2.3145,0.89626,0.86348,0.86595,0.88756
2.4246,0.89995,0.86794,0.87001,0.89105
2.54,0.90355,0.87232,0.87401,0.89449
2.6609,0.90705,0.87661,0.87795,0.89786
2.7875,0.91046,0.8808,0.88181,0.90116
2.9202,0.91378,0.88491,0.88561,0.90439
3.0592,0.917,0.88891,0.88934,0.90756
3.2048,0.92013,0.89282,0.89299,0.91066
3.3573,0.92317,0.89664,0.89656,0.91369
3.5171,0.92612,0.90035,0.90006,0.91665
3.6845,0.92897,0.90397,0.90348,0.91954
3.8598,0.93174,0.9075,0.90682,0.92235
4.0435,0.93442,0.91092,0.91008,0.9251
4.2359,0.93701,0.91425,0.91326,0.92778
4.4375,0.93952,0.91749,0.91637,0.93039
4.6487,0.94195,0.92063,0.91939,0.93292
4.87,0.94429,0.92368,0.92233,0.93539
5.1017,0.94655,0.92663,0.92519,0.93779
5.3445,0.94874,0.9295,0.92798,0.94012
5.5989,0.95085,0.93227,0.93068,0.94239
5.8653,0.95289,0.93496,0.93331,0.94458
6.1445,0.95485,0.93756,0.93586,0.94671
6.4369,0.95674,0.94007,0.93834,0.94878
6.7432,0.95857,0.9425,0.94074,0.95079
7.0642,0.96032,0.94485,0.94307,0.95273
7.4004,0.96202,0.94712,0.94532,0.95461
7.7525,0.96365,0.94932,0.94751,0.95643
8.1215,0.96522,0.95143,0.94962,0.95819
8.508,0.96673,0.95348,0.95167,0.95989
8.9129,0.96818,0.95545,0.95365,0.96154
9.3371,0.96958,0.95735,0.95556,0.96314
9.7815,0.97093,0.95919,0.95742,0.96468
10.247,0.97223,0.96096,0.95921,0.96617
10.735,0.97347,0.96267,0.96094,0.96761
11.246,0.97467,0.96432,0.96261,0.969
11.781,0.97583,0.9659,0.96423,0.97034
12.341,0.97694,0.96743,0.96579,0.97164
12.929,0.97801,0.96891,0.9673,0.97289
13.544,0.97903,0.97033,0.96876,0.97411
14.189,0.98002,0.9717,0.97017,0.97527
14.864,0.98097,0.97302,0.97153,0.9764
15.571,0.98189,0.9743,0.97284,0.97749
16.312,0.98277,0.97552,0.97411,0.97855
17.089,0.98362,0.97671,0.97533,0.97956
17.902,0.98443,0.97785,0.97652,0.98055
18.754,0.98522,0.97895,0.97766,0.98149
19.646,0.98598,0.98001,0.97877,0.98241
20.581,0.98671,0.98104,0.97984,0.9833
21.561,0.98741,0.98203,0.98087,0.98416
22.587,0.98809,0.98299,0.98187,0.98498
23.662,0.98875,0.98391,0.98284,0.98579
24.788,0.98938,0.9848,0.98378,0.98656
25.968,0.98999,0.98566,0.98468,0.98731
27.204,0.99058,0.9865,0.98556,0.98804
28.498,0.99115,0.98731,0.98641,0.98875
29.855,0.9917,0.98809,0.98723,0.98943
31.275,0.99224,0.98885,0.98803,0.99009
32.764,0.99275,0.98958,0.98881,0.99073
34.323,0.99325,0.99029,0.98956,0.99135
35.957,0.99374,0.99098,0.99029,0.99196
37.668,0.99421,0.99165,0.991,0.99255
39.46,0.99466,0.9923,0.99169,0.99311
41.338,0.9951,0.99292,0.99235,0.99367
43.306,0.99553,0.99353,0.993,0.9942
45.367,0.99594,0.99413,0.99363,0.99472
47.526,0.99635,0.9947,0.99424,0.99523
49.788,0.99673,0.99526,0.99483,0.99572
52.157,0.99711,0.99579,0.99541,0.99619
54.639,0.99747,0.99631,0.99596,0.99665
57.24,0.99782,0.99682,0.9965,0.9971
59.964,0.99816,0.9973,0.99702,0.99752
62.818,0.99849,0.99777,0.99752,0.99794
65.807,0.9988,0.99822,0.998,0.99833
68.939,0.9991,0.99865,0.99846,0.99871
72.22,0.99939,0.99906,0.9989,0.99908
75.657,0.99966,0.99945,0.99932,0.99943
79.258,0.99992,0.99982,0.99972,0.99976
83.029,1.0002,1.0002,1.0001,1.0001
86.981,1.0004,1.0005,1.0005,1.0004
91.121,1.0006,1.0008,1.0008,1.0006
95.457,1.0008,1.0011,1.0011,1.0009
100,1.001,1.0014,1.0014,1.0012


==> Figs/data/FRDGp4_BDF3_ad_re10_C.csv <==
Beta,Gb,G1Vap3
1,0.83339,1.1225
1.0476,0.7501,0.98063
1.0975,0.67058,0.84648
1.1498,0.59469,0.72518
1.2045,0.52224,0.61708
1.2619,0.45308,0.52065
1.3219,0.38707,0.43405
1.3849,0.32406,0.35564
1.4508,0.26392,0.28413
1.5199,0.20651,0.21856
1.5923,0.15171,0.15853
1.6681,0.099419,0.10965
1.7475,0.049543,0.098419
1.8307,0.0038688,0.098117
1.9179,0.04388,0.097919
2.0092,0.087245,0.10175
2.1049,0.12868,0.12732
2.2051,0.16824,0.16255
2.3101,0.20601,0.19721
2.4201,0.24207,0.23021
2.5354,0.27648,0.26155
2.6561,0.30934,0.29134
2.7826,0.3407,0.31969
2.9151,0.37063,0.3467
3.0539,0.39921,0.37245
3.1993,0.42648,0.39701
3.3516,0.45252,0.42044
3.5112,0.47737,0.44278
3.6784,0.50109,0.46409
3.8535,0.52374,0.48441
4.037,0.54535,0.50378
4.2292,0.56599,0.52225
4.4306,0.58568,0.53987
4.6416,0.60448,0.55669
4.8626,0.62243,0.57276
5.0941,0.63956,0.58812
5.3367,0.65591,0.60283
5.5908,0.67152,0.61692
5.857,0.68642,0.63045
6.1359,0.70064,0.64345
6.4281,0.71422,0.65597
6.7342,0.72718,0.66802
7.0548,0.73955,0.67966
7.3907,0.75135,0.6909
7.7426,0.76262,0.70176
8.1113,0.77338,0.71227
8.4975,0.78365,0.72245
8.9022,0.79345,0.73231
9.326,0.80281,0.74186
9.7701,0.81174,0.75113
10.235,0.82027,0.7601
10.723,0.82841,0.76881
11.233,0.83617,0.77725
11.768,0.84359,0.78543
12.328,0.85067,0.79335
12.915,0.85742,0.80103
13.53,0.86387,0.80847
14.175,0.87003,0.81567
14.85,0.87591,0.82264
15.557,0.88151,0.82939
16.298,0.88687,0.83591
17.074,0.89198,0.84222
17.886,0.89686,0.84831
18.738,0.90151,0.8542
19.63,0.90596,0.85989
20.565,0.9102,0.86538
21.544,0.91425,0.87069
22.57,0.91812,0.8758
23.645,0.92181,0.88073
24.771,0.92533,0.88549
25.95,0.92869,0.89007
27.186,0.9319,0.89449
28.48,0.93497,0.89875
29.836,0.93789,0.90284
31.257,0.94068,0.90679
32.745,0.94335,0.91058
34.305,0.94589,0.91424
35.938,0.94832,0.91775
37.649,0.95063,0.92113
39.442,0.95285,0.92438
41.32,0.95496,0.9275
43.288,0.95698,0.9305
45.349,0.9589,0.93338
47.508,0.96074,0.93615
49.77,0.96249,0.93881
52.14,0.96417,0.94137
54.623,0.96577,0.94382
57.224,0.9673,0.94618
59.948,0.96875,0.94844
62.803,0.97015,0.95061
65.793,0.97148,0.9527
68.926,0.97275,0.9547
72.208,0.97397,0.95662
75.646,0.97514,0.95847
79.248,0.97625,0.96025
83.022,0.97732,0.96196
86.975,0.97834,0.9636
91.116,0.97932,0.96518
95.455,0.98026,0.9667
100,0.98116,0.96817


==> Figs/data/FRDGp4_bdf2.csv <==
Tn,Epi16,Epi8,Epi4,dEpi16,dEpi8,dEpi4
0,0.086858,0.17375,0.34168,0.85127,0.85509,0.86993
0.02,0.073939,0.14857,0.29724,0.85149,0.85592,0.8724
0.04,0.062958,0.12716,0.25931,0.85174,0.85686,0.87494
0.06,0.053624,0.10896,0.22688,0.85204,0.85793,0.87755
0.08,0.04569,0.093481,0.1991,0.85238,0.85913,0.88022
0.1,0.038945,0.080313,0.17525,0.85279,0.86049,0.88295
0.12,0.033212,0.069108,0.15474,0.85325,0.86202,0.88576
0.14,0.028338,0.059572,0.13706,0.85379,0.86373,0.88869
0.16,0.024195,0.051454,0.1218,0.85442,0.86564,0.8918
0.18,0.020673,0.044541,0.10862,0.85515,0.86777,0.89516
0.2,0.017678,0.038651,0.097236,0.85599,0.87014,0.89887
0.22,0.015132,0.033632,0.087403,0.85696,0.87277,0.90304
0.24,0.012968,0.029353,0.078928,0.85807,0.87569,0.90776
0.26,0.011127,0.025704,0.071648,0.85935,0.87891,0.91314
0.28,0.0095623,0.022592,0.065425,0.86082,0.88248,0.91923
0.3,0.0082314,0.019937,0.06014,0.86249,0.88642,0.92602
0.32,0.0070995,0.017672,0.055691,0.8644,0.89075,0.93345
0.34,0.0061368,0.015742,0.051985,0.86656,0.89552,0.94135
0.36,0.0053179,0.014097,0.048936,0.86901,0.90073,0.94949
0.38,0.0046213,0.012698,0.046464,0.87177,0.90639,0.9576
0.4,0.0040288,0.011509,0.044494,0.87487,0.91248,0.96538
0.42,0.0035246,0.010502,0.042954,0.87834,0.91896,0.97257
0.44,0.0030958,0.0096508,0.041775,0.88218,0.92576,0.97899
0.46,0.0027311,0.0089343,0.040898,0.88643,0.93276,0.98452
0.48,0.0024209,0.0083335,0.040264,0.89108,0.93983,0.98914
0.5,0.0021572,0.0078321,0.039827,0.89614,0.94683,0.99288
0.52,0.0019332,0.0074157,0.039543,0.90159,0.95361,0.99582
0.54,0.0017429,0.0070717,0.039378,0.9074,0.96003,0.99807
0.56,0.0015815,0.006789,0.039302,0.91351,0.96599,0.99973
0.58,0.0014448,0.0065581,0.039292,0.91985,0.97139,1.0009
0.6,0.001329,0.0063705,0.039328,0.92635,0.97621,1.0017
0.62,0.0012311,0.0062189,0.039396,0.93289,0.98042,1.0022
0.64,0.0011485,0.0060972,0.039484,0.93938,0.98405,1.0025
0.66,0.0010789,0.0059999,0.039584,0.94572,0.98714,1.0027
0.68,0.0010203,0.0059228,0.03969,0.95179,0.98973,1.0027
0.7,0.0009711,0.005862,0.039796,0.95752,0.99188,1.0026
0.72,0.00092985,0.0058143,0.039899,0.96286,0.99364,1.0024
0.74,0.00089532,0.0057774,0.039996,0.96775,0.99508,1.0023
0.76,0.00086644,0.005749,0.040087,0.97217,0.99624,1.0021
0.78,0.00084232,0.0057274,0.040171,0.97612,0.99717,1.0019
0.8,0.00082221,0.0057112,0.040247,0.97961,0.99791,1.0017
0.82,0.00080544,0.0056992,0.040315,0.98267,0.99849,1.0015
0.84,0.00079149,0.0056906,0.040375,0.98533,0.99895,1.0013
0.86,0.00077988,0.0056847,0.040428,0.98762,0.9993,1.0011
0.88,0.00077022,0.0056807,0.040474,0.98959,0.99957,1.001
0.9,0.00076221,0.0056783,0.040514,0.99127,0.99978,1.0008
0.92,0.00075555,0.005677,0.040548,0.99269,0.99993,1.0007
0.94,0.00075003,0.0056766,0.040577,0.9939,1,1.0006
0.96,0.00074545,0.0056768,0.040602,0.99491,1.0001,1.0005
0.98,0.00074166,0.0056775,0.040623,0.99577,1.0002,1.0004
1,0.00073851,0.0056784,0.04064,0.99648,1.0002,1.0004
1.02,0.00073592,0.0056796,0.040654,0.99708,1.0002,1.0003
1.04,0.00073377,0.0056808,0.040666,0.99758,1.0002,1.0002
1.06,0.00073199,0.0056821,0.040676,0.998,1.0002,1.0002
1.08,0.00073053,0.0056835,0.040683,0.99835,1.0002,1.0002
1.1,0.00072932,0.0056847,0.04069,0.99864,1.0002,1.0001
1.12,0.00072833,0.005686,0.040694,0.99888,1.0002,1.0001
1.14,0.00072751,0.0056871,0.040698,0.99908,1.0002,1.0001
1.16,0.00072684,0.0056882,0.040701,0.99924,1.0002,1.0001
1.18,0.00072629,0.0056892,0.040703,0.99938,1.0002,1
1.2,0.00072584,0.0056901,0.040705,0.99949,1.0001,1
1.22,0.00072547,0.005691,0.040706,0.99959,1.0001,1
1.24,0.00072517,0.0056917,0.040706,0.99966,1.0001,1
1.26,0.00072493,0.0056924,0.040707,0.99973,1.0001,1
1.28,0.00072473,0.005693,0.040707,0.99978,1.0001,1
1.3,0.00072457,0.0056936,0.040707,0.99982,1.0001,1
1.32,0.00072443,0.0056941,0.040707,0.99985,1.0001,1
1.34,0.00072433,0.0056945,0.040707,0.99988,1.0001,0.99999
1.36,0.00072425,0.0056949,0.040707,0.99991,1.0001,0.99999
1.38,0.00072418,0.0056952,0.040706,0.99993,1.0001,0.99999
1.4,0.00072412,0.0056955,0.040706,0.99994,1,0.99999
1.42,0.00072408,0.0056957,0.040706,0.99995,1,0.99999
1.44,0.00072405,0.005696,0.040706,0.99996,1,0.99999
1.46,0.00072402,0.0056961,0.040705,0.99997,1,0.99999
1.48,0.000724,0.0056963,0.040705,0.99998,1,0.99999
1.5,0.00072398,0.0056965,0.040705,0.99998,1,0.99999
1.52,0.00072397,0.0056966,0.040705,0.99999,1,1
1.54,0.00072396,0.0056967,0.040704,0.99999,1,1
1.56,0.00072396,0.0056968,0.040704,0.99999,1,1
1.58,0.00072395,0.0056969,0.040704,1,1,1
1.6,0.00072395,0.0056969,0.040704,1,1,1
1.62,0.00072395,0.005697,0.040704,1,1,1
1.64,0.00072394,0.005697,0.040704,1,1,1
1.66,0.00072394,0.0056971,0.040704,1,1,1
1.68,0.00072394,0.0056971,0.040704,1,1,1
1.7,0.00072394,0.0056972,0.040704,1,1,1
1.72,0.00072394,0.0056972,0.040704,1,1,1
1.74,0.00072394,0.0056972,0.040703,1,1,1
1.76,0.00072394,0.0056972,0.040703,1,1,1
1.78,0.00072395,0.0056972,0.040703,1,1,1
1.8,0.00072395,0.0056972,0.040703,1,1,1
1.82,0.00072395,0.0056973,0.040703,1,1,1
1.84,0.00072395,0.0056973,0.040703,1,1,1
1.86,0.00072395,0.0056973,0.040703,1,1,1
1.88,0.00072395,0.0056973,0.040703,1,1,1
1.9,0.00072395,0.0056973,0.040703,1,1,1
1.92,0.00072395,0.0056973,0.040703,1,1,1
1.94,0.00072395,0.0056973,0.040703,1,1,1
1.96,0.00072395,0.0056973,0.040703,1,1,1
1.98,0.00072395,0.0056973,0.040703,1,1,1


==> Figs/data/FRDGp4_bdf2_ad.csv <==
Tn,Epi16,Epi8,Epi4,dEpi16,dEpi8,dEpi4
0,0.030042,0.075766,0.20358,0.84755,0.8389,0.79946
0.007,0.025462,0.06356,0.16275,0.84757,0.83887,0.79763
0.014,0.021581,0.053319,0.12982,0.8476,0.83891,0.79634
0.021,0.018292,0.04473,0.10338,0.84762,0.83898,0.79553
0.028,0.015505,0.037527,0.08224,0.84766,0.83908,0.79531
0.035,0.013143,0.031488,0.065407,0.8477,0.8392,0.79606
0.042,0.011141,0.026425,0.052068,0.84775,0.83936,0.79846
0.049,0.0094448,0.02218,0.041574,0.8478,0.83957,0.80357
0.056,0.0080073,0.018622,0.033407,0.84787,0.83983,0.81285
0.063,0.0067891,0.015639,0.027155,0.84795,0.84016,0.82793
0.07,0.0057568,0.013139,0.022483,0.84804,0.84057,0.84987
0.077,0.004882,0.011045,0.019107,0.84815,0.8411,0.87796
0.084,0.0041407,0.0092896,0.016776,0.84829,0.84177,0.90899
0.091,0.0035125,0.0078197,0.015249,0.84844,0.84262,0.9383
0.098,0.0029802,0.006589,0.014308,0.84863,0.84369,0.96208
0.105,0.0025291,0.0055591,0.013765,0.84885,0.84505,0.97897
0.112,0.0021468,0.0046977,0.013476,0.84912,0.84676,0.98971
0.119,0.0018229,0.0039778,0.013337,0.84943,0.8489,0.99591
0.126,0.0015484,0.0033768,0.013283,0.84979,0.85159,0.99915
0.133,0.0013158,0.0028756,0.013271,0.85023,0.85492,1.0006
0.14,0.0011188,0.0024584,0.01328,0.85075,0.85902,1.0011
0.147,0.00095178,0.0021118,0.013294,0.85136,0.86399,1.0011
0.154,0.0008103,0.0018246,0.013309,0.85208,0.86994,1.0009
0.161,0.00069044,0.0015873,0.013321,0.85293,0.87692,1.0006
0.168,0.00058889,0.0013919,0.013329,0.85393,0.88489,1.0003
0.175,0.00050287,0.0012317,0.013332,0.8551,0.89377,1
0.182,0.00043001,0.0011009,0.013333,0.85648,0.90334,0.99985
0.189,0.00036829,0.00099447,0.013331,0.8581,0.91332,0.99972
0.196,0.00031603,0.00090827,0.013327,0.85999,0.92337,0.99963
0.203,0.00027179,0.00083867,0.013322,0.86218,0.93314,0.99957
0.21,0.00023433,0.0007826,0.013317,0.86472,0.94234,0.99955
0.217,0.00020263,0.00073747,0.013311,0.86765,0.95073,0.99955
0.224,0.00017581,0.00070114,0.013305,0.871,0.95821,0.99957
0.231,0.00015313,0.00067184,0.013299,0.8748,0.96472,0.99959
0.238,0.00013396,0.00064813,0.013294,0.87907,0.9703,0.99962
0.245,0.00011776,0.00062889,0.013289,0.88384,0.97503,0.99966
0.252,0.00010408,0.00061318,0.013284,0.88909,0.97901,0.99969
0.259,9.2537e-05,0.00060031,0.01328,0.8948,0.98234,0.99973
0.266,8.2802e-05,0.00058971,0.013276,0.90091,0.98511,0.99976
0.273,7.4597e-05,0.00058093,0.013273,0.90737,0.98743,0.99979
0.28,6.7687e-05,0.00057363,0.01327,0.91406,0.98937,0.99982
0.287,6.187e-05,0.00056753,0.013268,0.92089,0.99099,0.99984
0.294,5.6976e-05,0.00056242,0.013266,0.92775,0.99235,0.99987
0.301,5.2859e-05,0.00055812,0.013264,0.9345,0.9935,0.99989
0.308,4.9397e-05,0.00055449,0.013263,0.94105,0.99447,0.9999
0.315,4.6485e-05,0.00055142,0.013261,0.94731,0.99529,0.99992
0.322,4.4036e-05,0.00054883,0.01326,0.95319,0.99599,0.99993
0.329,4.1975e-05,0.00054663,0.013259,0.95865,0.99658,0.99994
0.336,4.0239e-05,0.00054476,0.013259,0.96365,0.99708,0.99995
0.343,3.8776e-05,0.00054317,0.013258,0.9682,0.99751,0.99996
0.35,3.7543e-05,0.00054182,0.013257,0.97228,0.99788,0.99997
0.357,3.6503e-05,0.00054067,0.013257,0.97592,0.99819,0.99997
0.364,3.5624e-05,0.00053969,0.013257,0.97914,0.99846,0.99998
0.371,3.4881e-05,0.00053886,0.013256,0.98198,0.99869,0.99998
0.378,3.4252e-05,0.00053815,0.013256,0.98447,0.99888,0.99998
0.385,3.372e-05,0.00053755,0.013256,0.98664,0.99905,0.99999
0.392,3.327e-05,0.00053704,0.013256,0.98852,0.99919,0.99999
0.399,3.2888e-05,0.0005366,0.013255,0.99015,0.99931,0.99999
0.406,3.2564e-05,0.00053623,0.013255,0.99156,0.99941,0.99999
0.413,3.2289e-05,0.00053591,0.013255,0.99278,0.9995,0.99999
0.42,3.2056e-05,0.00053565,0.013255,0.99383,0.99957,0.99999
0.427,3.1858e-05,0.00053542,0.013255,0.99473,0.99964,1
0.434,3.169e-05,0.00053522,0.013255,0.9955,0.99969,1
0.441,3.1547e-05,0.00053506,0.013255,0.99616,0.99974,1
0.448,3.1426e-05,0.00053492,0.013255,0.99672,0.99978,1
0.455,3.1323e-05,0.0005348,0.013255,0.99721,0.99981,1
0.462,3.1236e-05,0.0005347,0.013255,0.99762,0.99984,1
0.469,3.1161e-05,0.00053461,0.013255,0.99797,0.99986,1
0.476,3.1098e-05,0.00053454,0.013255,0.99827,0.99988,1
0.483,3.1044e-05,0.00053448,0.013255,0.99853,0.9999,1
0.49,3.0999e-05,0.00053443,0.013255,0.99875,0.99992,1
0.497,3.096e-05,0.00053438,0.013255,0.99894,0.99993,1
0.504,3.0927e-05,0.00053435,0.013255,0.99909,0.99994,1
0.511,3.0899e-05,0.00053431,0.013255,0.99923,0.99995,1
0.518,3.0875e-05,0.00053429,0.013255,0.99935,0.99996,1
0.525,3.0855e-05,0.00053426,0.013255,0.99944,0.99996,1
0.532,3.0838e-05,0.00053425,0.013255,0.99953,0.99997,1
0.539,3.0823e-05,0.00053423,0.013255,0.9996,0.99997,1
0.546,3.0811e-05,0.00053422,0.013255,0.99966,0.99998,1
0.553,3.08e-05,0.0005342,0.013255,0.99971,0.99998,1
0.56,3.0791e-05,0.00053419,0.013255,0.99975,0.99998,1
0.567,3.0784e-05,0.00053419,0.013255,0.99979,0.99999,1
0.574,3.0777e-05,0.00053418,0.013255,0.99982,0.99999,1
0.581,3.0772e-05,0.00053417,0.013255,0.99985,0.99999,1
0.588,3.0767e-05,0.00053417,0.013255,0.99987,0.99999,1
0.595,3.0763e-05,0.00053416,0.013255,0.99989,0.99999,1
0.602,3.076e-05,0.00053416,0.013255,0.99991,0.99999,1
0.609,3.0757e-05,0.00053416,0.013255,0.99992,1,1
0.616,3.0754e-05,0.00053415,0.013255,0.99993,1,1
0.623,3.0752e-05,0.00053415,0.013255,0.99994,1,1
0.63,3.0751e-05,0.00053415,0.013255,0.99995,1,1
0.637,3.0749e-05,0.00053415,0.013255,0.99996,1,1
0.644,3.0748e-05,0.00053415,0.013255,0.99997,1,1
0.651,3.0747e-05,0.00053415,0.013255,0.99997,1,1
0.658,3.0746e-05,0.00053415,0.013255,0.99997,1,1
0.665,3.0745e-05,0.00053415,0.013255,0.99998,1,1
0.672,3.0745e-05,0.00053414,0.013255,0.99998,1,1
0.679,3.0744e-05,0.00053414,0.013255,0.99998,1,1
0.686,3.0743e-05,0.00053414,0.013255,0.99999,1,1
0.693,3.0743e-05,0.00053414,0.013255,0.99999,1,1


==> Figs/data/FRDGp4_bdf2_pmg1V_ad.csv <==
Tn,Epi16,Epi8,Epi4,dEpi16,dEpi8,dEpi4
0,0.030042,0.075766,0.20358,0.7976,0.78722,0.73975
0.014,0.019112,0.046953,0.1114,0.7977,0.7874,0.73597
0.028,0.012161,0.029111,0.060342,0.79786,0.78788,0.73998
0.042,0.0077417,0.018071,0.033042,0.79811,0.78881,0.77188
0.056,0.0049314,0.011244,0.019686,0.79851,0.79056,0.85837
0.07,0.0031443,0.0070274,0.014505,0.79913,0.79392,0.95416
0.084,0.002008,0.0044295,0.013206,0.80013,0.8003,0.99581
0.098,0.0012855,0.002837,0.013095,0.80171,0.81206,1.0035
0.112,0.00082627,0.0018709,0.013187,0.80421,0.83219,1.0027
0.126,0.00053439,0.0012957,0.013258,0.80811,0.86211,1.0011
0.14,0.00034898,0.00096298,0.013288,0.81416,0.89807,1.0002
0.154,0.00023132,0.00077667,0.013293,0.82328,0.93178,0.99981
0.168,0.00015679,0.00067431,0.013288,0.83649,0.95709,0.9997
0.182,0.00010971,0.00061768,0.01328,0.85446,0.97353,0.99972
0.196,8.0096e-05,0.00058541,0.013273,0.87676,0.98355,0.99978
0.21,6.1571e-05,0.0005663,0.013267,0.90145,0.98961,0.99984
0.224,5.0033e-05,0.0005546,0.013263,0.92555,0.99336,0.99989
0.238,4.2861e-05,0.00054725,0.01326,0.94644,0.99572,0.99993
0.252,3.8392e-05,0.00054257,0.013258,0.96287,0.99723,0.99995
0.266,3.5594e-05,0.00053957,0.013257,0.97492,0.9982,0.99997
0.28,3.3831e-05,0.00053763,0.013256,0.98335,0.99884,0.99998
0.294,3.2714e-05,0.00053638,0.013255,0.98907,0.99925,0.99999
0.308,3.2003e-05,0.00053558,0.013255,0.99288,0.99952,0.99999
0.322,3.1549e-05,0.00053506,0.013255,0.99539,0.99969,1
0.336,3.1258e-05,0.00053473,0.013255,0.99702,0.9998,1
0.35,3.1072e-05,0.00053452,0.013255,0.99808,0.99987,1
0.364,3.0953e-05,0.00053438,0.013255,0.99877,0.99992,1
0.378,3.0877e-05,0.00053429,0.013255,0.99921,0.99995,1
0.392,3.0828e-05,0.00053424,0.013255,0.99949,0.99997,1
0.406,3.0797e-05,0.0005342,0.013255,0.99967,0.99998,1
0.42,3.0777e-05,0.00053418,0.013255,0.99979,0.99999,1
0.434,3.0764e-05,0.00053417,0.013255,0.99987,0.99999,1
0.448,3.0755e-05,0.00053416,0.013255,0.99991,0.99999,1
0.462,3.075e-05,0.00053415,0.013255,0.99995,1,1
0.476,3.0747e-05,0.00053415,0.013255,0.99996,1,1
0.49,3.0745e-05,0.00053414,0.013255,0.99998,1,1
0.504,3.0743e-05,0.00053414,0.013255,0.99999,1,1
0.518,3.0742e-05,0.00053414,0.013255,0.99999,1,1
0.532,3.0742e-05,0.00053414,0.013255,0.99999,1,1
0.546,3.0741e-05,0.00053414,0.013255,1,1,1
0.56,3.0741e-05,0.00053414,0.013255,1,1,1
0.574,3.0741e-05,0.00053414,0.013255,1,1,1
0.588,3.0741e-05,0.00053414,0.013255,1,1,1
0.602,3.0741e-05,0.00053414,0.013255,1,1,1
0.616,3.0741e-05,0.00053414,0.013255,1,1,1
0.63,3.0741e-05,0.00053414,0.013255,1,1,1
0.644,3.0741e-05,0.00053414,0.013255,1,1,1
0.658,3.0741e-05,0.00053414,0.013255,1,1,1
0.672,3.0741e-05,0.00053414,0.013255,1,1,1
0.686,3.0741e-05,0.00053414,0.013255,1,1,1
0.7,3.0741e-05,0.00053414,0.013255,1,1,1


==> Figs/data/FRDGp4_bdf2_pmg1V_ad_fc11.csv <==
Tn,Epi16,Epi8,Epi4,dEpi16,dEpi8,dEpi4
0,0.030042,0.075766,0.20358,0.7942,0.78386,0.73693
0.014,0.018949,0.046554,0.11056,0.79234,0.78207,0.73126
0.028,0.011896,0.028474,0.059119,0.78934,0.77932,0.73248
0.042,0.0074122,0.017293,0.031719,0.78445,0.77493,0.76474
0.056,0.0045612,0.010385,0.01855,0.7763,0.76796,0.86437
0.07,0.0027488,0.0061247,0.013859,0.76217,0.75719,0.97024
0.084,0.0015968,0.0035115,0.013047,0.73604,0.74266,1.0071
0.098,0.00086505,0.0019367,0.013232,0.68145,0.73733,1.0094
0.112,0.00040171,0.0010529,0.013481,0.5407,0.81321,1.0057
0.126,0.00011744,0.0006963,0.013635,0.94627,0.99727,1.0027
0.14,0.00010516,0.0006925,0.01371,1.4287,1.0654,1.0011
0.154,0.00021464,0.00078599,0.01374,1.159,1.0513,1.0003
0.168,0.00028832,0.00086875,0.013749,1.0789,1.0324,0.99998
0.182,0.00033561,0.00092593,0.013748,1.0439,1.0196,0.99988
0.196,0.00036574,0.00096256,0.013745,1.0258,1.0117,0.99987
0.21,0.00038489,0.00098528,0.013741,1.0157,1.007,0.99989
0.224,0.00039704,0.00099911,0.013738,1.0097,1.0042,0.99992
0.238,0.00040475,0.0010074,0.013736,1.006,1.0025,0.99995
0.252,0.00040964,0.0010124,0.013735,1.0038,1.0015,0.99996
0.266,0.00041273,0.0010154,0.013734,1.0024,1.0009,0.99998
0.28,0.00041469,0.0010171,0.013733,1.0015,1.0005,0.99999
0.294,0.00041593,0.0010181,0.013733,1.0009,1.0003,0.99999
0.308,0.00041672,0.0010187,0.013732,1.0006,1.0002,0.99999
0.322,0.00041721,0.001019,0.013732,1.0004,1.0001,1
0.336,0.00041753,0.0010192,0.013732,1.0002,1.0001,1
0.35,0.00041773,0.0010194,0.013732,1.0001,1,1
0.364,0.00041785,0.0010194,0.013732,1.0001,1,1
0.378,0.00041793,0.0010195,0.013732,1.0001,1,1
0.392,0.00041798,0.0010195,0.013732,1,1,1
0.406,0.00041801,0.0010195,0.013732,1,1,1
0.42,0.00041803,0.0010195,0.013732,1,1,1
0.434,0.00041804,0.0010195,0.013732,1,1,1
0.448,0.00041805,0.0010195,0.013732,1,1,1
0.462,0.00041806,0.0010195,0.013732,1,1,1
0.476,0.00041806,0.0010195,0.013732,1,1,1
0.49,0.00041806,0.0010195,0.013732,1,1,1
0.504,0.00041806,0.0010195,0.013732,1,1,1
0.518,0.00041806,0.0010195,0.013732,1,1,1
0.532,0.00041806,0.0010195,0.013732,1,1,1
0.546,0.00041806,0.0010195,0.013732,1,1,1
0.56,0.00041806,0.0010195,0.013732,1,1,1
0.574,0.00041807,0.0010195,0.013732,1,1,1
0.588,0.00041807,0.0010195,0.013732,1,1,1
0.602,0.00041807,0.0010195,0.013732,1,1,1
0.616,0.00041807,0.0010195,0.013732,1,1,1
0.63,0.00041807,0.0010195,0.013732,1,1,1
0.644,0.00041807,0.0010195,0.013732,1,1,1
0.658,0.00041807,0.0010195,0.013732,1,1,1
0.672,0.00041807,0.0010195,0.013732,1,1,1
0.686,0.00041807,0.0010195,0.013732,1,1,1
0.7,0.00041807,0.0010195,0.013732,1,1,1


==> Figs/data/FRDGp4_bdf2_pmg1Vap3_ad.csv <==
Tn,Epi16,Epi8,Epi4,dEpi16,dEpi8,dEpi4
0,0.030042,0.075766,0.20358,0.78997,0.77904,0.72921
0.028,0.0117,0.027908,0.057561,0.7904,0.78042,0.7506
0.056,0.0045663,0.010352,0.018271,0.79142,0.78511,0.91757
0.084,0.0017914,0.0039332,0.012951,0.79398,0.80236,1.0036
0.112,0.00071193,0.0016302,0.013139,0.80053,0.85277,1.0024
0.14,0.00029238,0.00086208,0.013266,0.81654,0.92701,1.0002
0.168,0.00012997,0.00063663,0.013276,0.85018,0.97305,0.99983
0.196,6.7903e-05,0.00057072,0.013267,0.90072,0.99005,0.99987
0.224,4.4694e-05,0.00054835,0.01326,0.94791,0.99608,0.99994
0.252,3.6084e-05,0.00053981,0.013257,0.97662,0.99842,0.99998
0.28,3.2826e-05,0.00053641,0.013256,0.99023,0.99936,0.99999
0.308,3.1562e-05,0.00053504,0.013255,0.99604,0.99974,1
0.336,3.1065e-05,0.0005345,0.013255,0.99842,0.9999,1
0.364,3.0869e-05,0.00053428,0.013255,0.99937,0.99996,1
0.392,3.0792e-05,0.00053419,0.013255,0.99975,0.99998,1
0.42,3.0761e-05,0.00053416,0.013255,0.9999,0.99999,1
0.448,3.0749e-05,0.00053415,0.013255,0.99996,1,1
0.476,3.0744e-05,0.00053414,0.013255,0.99998,1,1
0.504,3.0742e-05,0.00053414,0.013255,0.99999,1,1
0.532,3.0741e-05,0.00053414,0.013255,1,1,1
0.56,3.0741e-05,0.00053414,0.013255,1,1,1
0.588,3.0741e-05,0.00053414,0.013255,1,1,1
0.616,3.0741e-05,0.00053414,0.013255,1,1,1
0.644,3.0741e-05,0.00053414,0.013255,1,1,1
0.672,3.0741e-05,0.00053414,0.013255,1,1,1
0.7,3.0741e-05,0.00053414,0.013255,1,1,1


==> Figs/data/FRDGp4_bdf2_pmg1Vap3_ad_fc11.csv <==
Tn,Epi16,Epi8,Epi4,dEpi16,dEpi8,dEpi4
0,0.030042,0.075766,0.20358,0.78711,0.77517,0.72573
0.028,0.011531,0.027357,0.056473,0.78299,0.77011,0.74446
0.056,0.0043339,0.0096225,0.017346,0.77175,0.75722,0.92975
0.084,0.0015374,0.0031635,0.012962,0.73892,0.74422,1.0105
0.112,0.00045832,0.00097043,0.013517,0.70226,0.91181,1.0042
0.14,0.00011147,0.00067078,0.013743,1.1259,1.0446,1.0007
0.168,0.00017914,0.00079875,0.013782,1.0677,1.0205,0.99999
0.196,0.00023278,0.00086642,0.013781,1.0228,1.0073,0.99992
0.224,0.00025474,0.0008919,0.013777,1.0083,1.0025,0.99995
0.252,0.00026332,0.00090078,0.013775,1.0031,1.0008,0.99998
0.28,0.00026664,0.00090377,0.013774,1.0012,1.0003,0.99999
0.308,0.00026792,0.00090475,0.013773,1.0005,1.0001,1
0.336,0.00026841,0.00090506,0.013773,1.0002,1,1
0.364,0.0002686,0.00090516,0.013773,1.0001,1,1
0.392,0.00026867,0.00090518,0.013773,1,1,1
0.42,0.0002687,0.00090519,0.013773,1,1,1
0.448,0.00026871,0.00090519,0.013773,1,1,1
0.476,0.00026871,0.00090519,0.013773,1,1,1
0.504,0.00026871,0.00090519,0.013773,1,1,1
0.532,0.00026871,0.00090519,0.013773,1,1,1
0.56,0.00026871,0.00090519,0.013773,1,1,1
0.588,0.00026872,0.00090519,0.013773,1,1,1
0.616,0.00026872,0.00090519,0.013773,1,1,1
0.644,0.00026872,0.00090519,0.013773,1,1,1
0.672,0.00026872,0.00090519,0.013773,1,1,1
0.7,0.00026872,0.00090519,0.013773,1,1,1


==> Figs/data/FRDGp4_bdf2_pmg1W_ad.csv <==
Tn,Epi16,Epi8,Epi4,dEpi16,dEpi8,dEpi4
0,0.030042,0.075766,0.20358,0.79594,0.78529,0.73674
0.014,0.019032,0.046724,0.1105,0.79605,0.78551,0.73319
0.028,0.012061,0.02883,0.059402,0.79621,0.78603,0.73794
0.042,0.0076459,0.017812,0.032347,0.79647,0.787,0.77269
0.056,0.0048503,0.011032,0.019313,0.79689,0.78886,0.86335
0.07,0.0030801,0.0068654,0.014395,0.79754,0.79243,0.95808
0.084,0.0019591,0.0043111,0.013214,0.79858,0.79922,0.9967
0.098,0.0012494,0.0027537,0.013127,0.80024,0.81174,1.0033
0.112,0.0008001,0.0018145,0.013212,0.80287,0.83305,1.0023
0.126,0.00051574,0.0012592,0.013273,0.807,0.86428,1.0009
0.14,0.00033587,0.00094061,0.013296,0.81339,0.90095,1
0.154,0.00022222,0.0007635,0.013297,0.82305,0.93443,0.99972
0.168,0.00015053,0.00066666,0.013289,0.837,0.95903,0.99966
0.182,0.00010546,0.00061315,0.01328,0.85584,0.97478,0.9997
0.196,7.7243e-05,0.00058261,0.013272,0.87896,0.98434,0.99977
0.21,5.9676e-05,0.0005645,0.013266,0.90415,0.99012,0.99984
0.224,4.8784e-05,0.0005534,0.013262,0.9283,0.99369,0.99989
0.238,4.2039e-05,0.00054645,0.013259,0.94888,0.99594,0.99993
0.252,3.7851e-05,0.00054202,0.013258,0.96484,0.99738,0.99996
0.266,3.5236e-05,0.00053919,0.013257,0.97641,0.99831,0.99997
0.28,3.3593e-05,0.00053737,0.013256,0.98443,0.99891,0.99998
0.294,3.2556e-05,0.00053621,0.013255,0.98984,0.9993,0.99999
0.308,3.1897e-05,0.00053546,0.013255,0.99341,0.99955,0.99999
0.322,3.1478e-05,0.00053498,0.013255,0.99575,0.99971,1
0.336,3.1211e-05,0.00053467,0.013255,0.99727,0.99982,1
0.35,3.1041e-05,0.00053448,0.013255,0.99825,0.99988,1
0.364,3.0932e-05,0.00053435,0.013255,0.99888,0.99993,1
0.378,3.0863e-05,0.00053428,0.013255,0.99928,0.99995,1
0.392,3.0819e-05,0.00053423,0.013255,0.99954,0.99997,1
0.406,3.079e-05,0.00053419,0.013255,0.99971,0.99998,1
0.42,3.0772e-05,0.00053417,0.013255,0.99981,0.99999,1
0.434,3.0761e-05,0.00053416,0.013255,0.99988,0.99999,1
0.448,3.0754e-05,0.00053415,0.013255,0.99992,1,1
0.462,3.0749e-05,0.00053415,0.013255,0.99995,1,1
0.476,3.0746e-05,0.00053415,0.013255,0.99997,1,1
0.49,3.0744e-05,0.00053414,0.013255,0.99998,1,1
0.504,3.0743e-05,0.00053414,0.013255,0.99999,1,1
0.518,3.0742e-05,0.00053414,0.013255,0.99999,1,1
0.532,3.0742e-05,0.00053414,0.013255,0.99999,1,1
0.546,3.0741e-05,0.00053414,0.013255,1,1,1
0.56,3.0741e-05,0.00053414,0.013255,1,1,1
0.574,3.0741e-05,0.00053414,0.013255,1,1,1
0.588,3.0741e-05,0.00053414,0.013255,1,1,1
0.602,3.0741e-05,0.00053414,0.013255,1,1,1
0.616,3.0741e-05,0.00053414,0.013255,1,1,1
0.63,3.0741e-05,0.00053414,0.013255,1,1,1
0.644,3.0741e-05,0.00053414,0.013255,1,1,1
0.658,3.0741e-05,0.00053414,0.013255,1,1,1
0.672,3.0741e-05,0.00053414,0.013255,1,1,1
0.686,3.0741e-05,0.00053414,0.013255,1,1,1
0.7,3.0741e-05,0.00053414,0.013255,1,1,1


==> Figs/data/FRDGp4_bdf2_pmg3V_ad.csv <==
Tn,Epi16,Epi8,Epi4,dEpi16,dEpi8,dEpi4
0,0.030042,0.075766,0.20358,0.81835,0.80936,0.76523
0.042,0.0090232,0.021298,0.040876,0.81893,0.81147,0.83383
0.084,0.0027217,0.0060807,0.013739,0.82088,0.82311,0.99227
0.126,0.00083276,0.001891,0.013114,0.82743,0.8716,1.002
0.168,0.00026723,0.00082906,0.013275,0.84757,0.94864,0.99999
0.21,9.9068e-05,0.00060424,0.013275,0.89302,0.98572,0.99985
0.252,5.0245e-05,0.00055429,0.013262,0.94788,0.99577,0.99993
0.294,3.6442e-05,0.00054036,0.013257,0.98089,0.99867,0.99998
0.336,3.2458e-05,0.00053607,0.013255,0.99378,0.99958,0.99999
0.378,3.1265e-05,0.00053473,0.013255,0.99805,0.99987,1
0.42,3.0901e-05,0.00053432,0.013255,0.9994,0.99996,1
0.462,3.079e-05,0.00053419,0.013255,0.99982,0.99999,1
0.504,3.0756e-05,0.00053416,0.013255,0.99994,1,1
0.546,3.0745e-05,0.00053415,0.013255,0.99998,1,1
0.588,3.0742e-05,0.00053414,0.013255,0.99999,1,1
0.63,3.0741e-05,0.00053414,0.013255,1,1,1
0.672,3.0741e-05,0.00053414,0.013255,1,1,1


==> Figs/data/FR_ssprk3_up_cent_ad_cfl.csv <==
mu,cfl1,cfl2,cfl3,cfl4,cfl5,cfl6
1e-05,0.4096,0.20975,0.1301,0.089682,0.066096,0.051011
1.0972e-05,0.4096,0.20975,0.1301,0.089682,0.066095,0.05101
1.2038e-05,0.4096,0.20975,0.13009,0.089682,0.066095,0.05101
1.3207e-05,0.4096,0.20975,0.13009,0.089682,0.066094,0.051009
1.449e-05,0.4096,0.20975,0.13009,0.089682,0.066094,0.051009
1.5898e-05,0.4096,0.20975,0.13009,0.089682,0.066093,0.051008
1.7443e-05,0.4096,0.20975,0.13009,0.089682,0.066092,0.051007
1.9137e-05,0.4096,0.20975,0.13009,0.089682,0.066091,0.051006
2.0997e-05,0.4096,0.20975,0.13009,0.089682,0.066091,0.051005
2.3036e-05,0.4096,0.20975,0.13009,0.089674,0.06609,0.051005
2.5275e-05,0.4096,0.20975,0.13009,0.089674,0.066089,0.051003
2.773e-05,0.4096,0.20975,0.13009,0.089674,0.066087,0.051002
3.0424e-05,0.40959,0.20975,0.13009,0.089674,0.066086,0.051001
3.338e-05,0.40959,0.20975,0.13009,0.089674,0.066085,0.050999
3.6623e-05,0.40959,0.20975,0.13008,0.089674,0.066084,0.050997
4.0182e-05,0.40959,0.20975,0.13008,0.089674,0.066082,0.050995
4.4085e-05,0.40959,0.20975,0.13008,0.089666,0.06608,0.050994
4.8369e-05,0.40959,0.20975,0.13008,0.089666,0.066078,0.050992
5.3068e-05,0.40958,0.20975,0.13008,0.089666,0.066076,0.050989
5.8224e-05,0.40958,0.20974,0.13007,0.089666,0.066074,0.050986
6.3881e-05,0.40958,0.20974,0.13007,0.089659,0.066071,0.050984
7.0087e-05,0.40958,0.20974,0.13007,0.089659,0.066068,0.050981
7.6896e-05,0.40957,0.20974,0.13007,0.089659,0.066065,0.050977
8.4367e-05,0.40957,0.20973,0.13007,0.089651,0.066062,0.050973
9.2564e-05,0.40957,0.20973,0.13007,0.089651,0.066058,0.050969
0.00010156,0.40957,0.20973,0.13006,0.089644,0.066054,0.050964
0.00011142,0.40957,0.20972,0.13006,0.089644,0.066049,0.050959
0.00012225,0.40956,0.20972,0.13005,0.089636,0.066044,0.050954
0.00013413,0.40956,0.20972,0.13005,0.089628,0.066039,0.050948
0.00014716,0.40955,0.20972,0.13004,0.089628,0.066033,0.050941
0.00016146,0.40954,0.20971,0.13004,0.089621,0.066026,0.050933
0.00017714,0.40954,0.2097,0.13004,0.089613,0.066019,0.050925
0.00019435,0.40954,0.2097,0.13003,0.089605,0.066011,0.050916
0.00021324,0.40953,0.20969,0.13002,0.089598,0.066002,0.050906
0.00023395,0.40952,0.20969,0.13001,0.08959,0.065992,0.050896
0.00025668,0.40951,0.20968,0.13001,0.089583,0.065982,0.050883
0.00028162,0.40951,0.20967,0.13,0.089575,0.06597,0.05087
0.00030898,0.4095,0.20966,0.12998,0.08956,0.065957,0.050856
0.000339,0.40948,0.20965,0.12998,0.089544,0.065943,0.05084
0.00037194,0.40948,0.20964,0.12996,0.089537,0.065927,0.050822
0.00040807,0.40946,0.20962,0.12995,0.089522,0.06591,0.050802
0.00044772,0.40945,0.20962,0.12994,0.089499,0.065891,0.050781
0.00049122,0.40943,0.2096,0.12992,0.089483,0.06587,0.050757
0.00053894,0.40941,0.20959,0.1299,0.089461,0.065846,0.050731
0.00059131,0.4094,0.20956,0.12988,0.089438,0.065821,0.050702
0.00064875,0.40938,0.20955,0.12986,0.089415,0.065792,0.050669
0.00071179,0.40935,0.20953,0.12984,0.089392,0.065761,0.050634
0.00078094,0.40933,0.2095,0.12982,0.089361,0.065727,0.050595
0.00085681,0.40931,0.20948,0.12978,0.089323,0.065689,0.050551
0.00094006,0.40928,0.20945,0.12975,0.089293,0.065647,0.050503
0.0010314,0.40925,0.20942,0.12972,0.089247,0.0656,0.050449
0.0011316,0.40921,0.20939,0.12968,0.089209,0.065548,0.05039
0.0012415,0.40917,0.20935,0.12964,0.089156,0.065491,0.050324
0.0013622,0.40913,0.20931,0.12959,0.089102,0.065428,0.050251
0.0014945,0.40909,0.20927,0.12954,0.089041,0.065358,0.05017
0.0016397,0.40903,0.20921,0.12949,0.088973,0.06528,0.050079
0.001799,0.40898,0.20916,0.12943,0.088904,0.065193,0.049979
0.0019738,0.40892,0.2091,0.12936,0.08882,0.065098,0.049868
0.0021656,0.40885,0.20904,0.12928,0.088728,0.064991,0.049745
0.002376,0.40877,0.20896,0.12919,0.088629,0.064873,0.049608
0.0026068,0.40869,0.20888,0.1291,0.088523,0.064742,0.049456
0.0028601,0.40861,0.20879,0.129,0.088393,0.064596,0.049287
0.0031379,0.40851,0.20869,0.12888,0.088256,0.064433,0.0491
0.0034428,0.40839,0.20858,0.12876,0.088103,0.064253,0.048892
0.0037773,0.40828,0.20846,0.12861,0.087935,0.064053,0.048661
0.0041443,0.40814,0.20833,0.12846,0.087745,0.06383,0.048406
0.0045469,0.408,0.20818,0.12828,0.087539,0.063582,0.048123
0.0049887,0.40784,0.20802,0.12808,0.087302,0.063307,0.047811
0.0054734,0.40766,0.20783,0.12787,0.087043,0.063002,0.047466
0.0060051,0.40747,0.20763,0.12763,0.086753,0.062664,0.047086
0.0065886,0.40726,0.20741,0.12736,0.086433,0.062289,0.046667
0.0072287,0.40702,0.20715,0.12706,0.086075,0.061873,0.046207
0.007931,0.40675,0.20687,0.12673,0.085671,0.061413,0.045703
0.0087016,0.40647,0.20657,0.12635,0.085228,0.060906,0.045152
0.009547,0.40615,0.20622,0.12594,0.084733,0.060346,0.044552
0.010475,0.4058,0.20583,0.12548,0.084184,0.05973,0.043899
0.011492,0.40541,0.2054,0.12496,0.083574,0.059053,0.043191
0.012609,0.40498,0.20492,0.12439,0.082903,0.058312,0.042427
0.013834,0.4045,0.20439,0.12374,0.082155,0.057502,0.041605
0.015178,0.40397,0.20378,0.12302,0.081332,0.056621,0.040724
0.016652,0.40338,0.20312,0.12222,0.080417,0.055664,0.039784
0.01827,0.40273,0.20236,0.12133,0.079418,0.05463,0.038786
0.020045,0.402,0.20153,0.12033,0.07832,0.053517,0.037731
0.021993,0.4012,0.20058,0.11922,0.077122,0.052324,0.036621
0.02413,0.40031,0.19953,0.118,0.075818,0.051051,0.035459
0.026474,0.39931,0.19835,0.11665,0.0744,0.049701,0.034249
0.029046,0.39821,0.19703,0.11514,0.072867,0.048275,0.032996
0.031868,0.39697,0.19556,0.1135,0.071228,0.046777,0.031705
0.034964,0.3956,0.19391,0.1117,0.069474,0.045213,0.030383
0.038361,0.39406,0.19208,0.10972,0.067606,0.043589,0.029036
0.042088,0.39235,0.19003,0.10759,0.065631,0.041911,0.027672
0.046177,0.39044,0.18776,0.10528,0.063564,0.040188,0.026299
0.050664,0.38831,0.18526,0.10279,0.061398,0.03843,0.024925
0.055586,0.38593,0.1825,0.10014,0.059149,0.036645,0.023559
0.060987,0.38327,0.17947,0.09733,0.056831,0.034846,0.022208
0.066912,0.38032,0.17616,0.094364,0.054452,0.033042,0.020881
0.073413,0.37704,0.17257,0.091253,0.052027,0.031245,0.019584
0.080545,0.37338,0.16871,0.088012,0.049571,0.029466,0.018325
0.088371,0.36932,0.16455,0.084656,0.047093,0.027716,0.017108
0.096957,0.36483,0.16013,0.081202,0.044615,0.026004,0.015938
0.10638,0.35988,0.15545,0.077679,0.042151,0.024339,0.014819
0.11671,0.35444,0.15053,0.074087,0.039719,0.022729,0.013754
0.12805,0.34849,0.14539,0.070465,0.037324,0.021181,0.012744
0.14049,0.34201,0.14005,0.066835,0.034991,0.019698,0.011789
0.15414,0.335,0.13454,0.063206,0.032726,0.018285,0.010891
0.16912,0.32745,0.12888,0.059614,0.03053,0.016945,0.010049
0.18555,0.31936,0.12313,0.056083,0.028433,0.015679,0.0092604
0.20358,0.31077,0.11729,0.052621,0.02642,0.014486,0.0085249
0.22335,0.30169,0.11141,0.049251,0.024513,0.013367,0.0078402
0.24505,0.29215,0.10554,0.045995,0.022699,0.01232,0.0072044
0.26886,0.28219,0.099702,0.042861,0.02099,0.011342,0.006615
0.29498,0.27186,0.093922,0.039856,0.019381,0.010432,0.0060694
0.32364,0.2612,0.088256,0.036997,0.017879,0.0095869,0.0055654
0.35509,0.25028,0.08272,0.034282,0.016468,0.0088031,0.0051002
0.38959,0.23915,0.077351,0.03172,0.015157,0.0080776,0.0046716
0.42744,0.22787,0.072166,0.029302,0.013937,0.0074072,0.004277
0.46897,0.21651,0.067186,0.027038,0.012801,0.0067886,0.0039141
0.51453,0.20515,0.062428,0.024918,0.011756,0.0062184,0.0035806
0.56452,0.19384,0.057906,0.022943,0.01078,0.0056935,0.0032745
0.61936,0.18266,0.05362,0.021097,0.0098876,0.0052107,0.0029936
0.67954,0.17167,0.049579,0.019389,0.0090564,0.004767,0.0027361
0.74556,0.16094,0.045774,0.017803,0.0082939,0.0043597,0.0025
0.818,0.15052,0.042212,0.016339,0.0075923,0.0039859,0.0022839
0.89747,0.14045,0.03888,0.014982,0.0069518,0.0036432,0.002086
0.98467,0.13078,0.035776,0.013731,0.006357,0.0033291,0.0019049
1.0803,0.12153,0.032894,0.012579,0.0058156,0.0030414,0.0017393
1.1853,0.11273,0.03021,0.011512,0.0053123,0.002778,0.0015878
1.3005,0.10438,0.027731,0.010536,0.0048547,0.002537,0.0014493
1.4268,0.096514,0.025436,0.0096436,0.0044353,0.0023164,0.0013227
1.5654,0.08911,0.023316,0.00882,0.004054,0.0021148,0.0012071
1.7175,0.082163,0.021356,0.0080575,0.0037033,0.0019304,0.0011014
1.8844,0.075673,0.019557,0.0073635,0.003383,0.0017618,0.0010049
2.0675,0.069626,0.017902,0.0067306,0.0030856,0.0016078,0.001
2.2683,0.063999,0.016377,0.0061511,0.0028187,0.0014671,0.001
2.4887,0.058783,0.014974,0.0056173,0.0025747,0.0013385,0.001
2.7305,0.053941,0.013693,0.0051293,0.0023459,0.0012212,0.001
2.9958,0.049472,0.012511,0.0046793,0.00214,0.001114,0.001
3.2868,0.045339,0.011436,0.0042752,0.001957,0.0010161,0.001
3.6062,0.041534,0.010444,0.0039015,0.0017816,0.001,0.001
3.9565,0.038026,0.0095368,0.0035584,0.0016291,0.001,0.001
4.3409,0.0348,0.0087056,0.0032457,0.0014842,0.001,0.001
4.7627,0.031834,0.0079507,0.0029636,0.0013546,0.001,0.001
5.2254,0.029112,0.0072568,0.0027043,0.0012326,0.001,0.001
5.7331,0.026611,0.0066239,0.0024679,0.0011258,0.001,0.001
6.2901,0.024323,0.0060443,0.0022468,0.0010267,0.001,0.001
6.9012,0.022218,0.0055182,0.0020485,0.0010038,0.001,0.001
7.5717,0.020297,0.0050301,0.0018731,0.0010038,0.001,0.001
8.3074,0.018535,0.0045878,0.0017054,0.0010038,0.001,0.001
9.1145,0.016926,0.0041837,0.0015529,0.0010038,0.001,0.001
10,0.015454,0.0038177,0.0014156,0.0010038,0.001,0.001


==> Figs/data/FRp4DG_SSPRK3_10BDF2_CFL.csv <==
dt,dtaumax
0.001,0.0013333
0.0010975,0.0014632
0.0012045,0.0016058
0.0013219,0.0017624
0.0014508,0.0019341
0.0015923,0.0021226
0.0017475,0.0023294
0.0019179,0.0025564
0.0021049,0.0028054
0.0023101,0.0030786
0.0025354,0.0033785
0.0027826,0.0037074
0.0030539,0.0040683
0.0033516,0.0044642
0.0036784,0.0048984
0.004037,0.0053748
0.0044306,0.0058972
0.0048626,0.00647
0.0053367,0.0070982
0.005857,0.0077868
0.0064281,0.0085414
0.0070548,0.0093684
0.0077426,0.010274
0.0084975,0.011267
0.009326,0.012353
0.010235,0.013542
0.011233,0.014844
0.012328,0.016267
0.01353,0.017823
0.01485,0.019523
0.016298,0.02138
0.017886,0.023406
0.01963,0.025616
0.021544,0.028023
0.023645,0.030644
0.02595,0.033493
0.02848,0.036587
0.031257,0.039944
0.034305,0.043579
0.037649,0.046812
0.04132,0.04973
0.045349,0.052531
0.04977,0.055198
0.054623,0.057719
0.059948,0.060092
0.065793,0.062319
0.072208,0.064404
0.079248,0.066354
0.086975,0.068175
0.095455,0.069873
0.10476,0.071458
0.11498,0.072934
0.12619,0.07431
0.13849,0.075591
0.15199,0.076784
0.16681,0.077895
0.18307,0.07893
0.20092,0.0799
0.22051,0.080793
0.24201,0.081652
0.26561,0.082412
0.29151,0.083149
0.31993,0.083824
0.35112,0.084465
0.38535,0.085061
0.42292,0.085631
0.46416,0.08615
0.50941,0.086641
0.55908,0.087102
0.61359,0.087526
0.67342,0.087911
0.73907,0.088256
0.81113,0.088575
0.89022,0.088864
0.97701,0.089117
1.0723,0.089335
1.1768,0.089545
1.2915,0.089948
1.4175,0.090256
1.5557,0.091111
1.7074,0.091916
1.8738,0.093154
2.0565,0.094784
2.257,0.096482
2.4771,0.09824
2.7186,0.099999
2.9836,0.099999
3.2745,0.099999
3.5938,0.099999
3.9442,0.099999
4.3288,0.099999
4.7508,0.099999
5.214,0.099999
5.7224,0.099999
6.2803,0.099999
6.8926,0.099999
7.5646,0.099999
8.3022,0.099999
9.1116,0.099999
10,0.099999


==> Figs/data/FRp4DG_SSPRK3_1BDF2_CFL.csv <==
dt,dtaumax
0.001,0.00070491
0.0010975,0.00075825
0.0012045,0.00081804
0.0013219,0.0008848
0.0014508,0.00095914
0.0015923,0.0010417
0.0017475,0.0011333
0.0019179,0.0012314
0.0021049,0.0013325
0.0023101,0.0014449
0.0025354,0.0015696
0.0027826,0.0017076
0.0030539,0.0018602
0.0033516,0.0020286
0.0036784,0.0021929
0.004037,0.0023517
0.0044306,0.0025297
0.0048626,0.0027283
0.0053367,0.0029495
0.005857,0.0031953
0.0064281,0.0034679
0.0070548,0.0037698
0.0077426,0.0041034
0.0084975,0.0044721
0.009326,0.0048786
0.010235,0.0053271
0.011233,0.005821
0.012328,0.0063649
0.01353,0.0069636
0.01485,0.0076222
0.016298,0.0083465
0.017886,0.0091427
0.01963,0.010018
0.021544,0.01098
0.023645,0.012037
0.02595,0.013198
0.02848,0.014473
0.031257,0.015874
0.034305,0.017412
0.037649,0.019102
0.04132,0.020958
0.045349,0.022995
0.04977,0.025233
0.054623,0.02769
0.059948,0.030387
0.065793,0.033349
0.072208,0.036599
0.079248,0.040168
0.086975,0.044084
0.095455,0.048382
0.10476,0.053099
0.11498,0.058276
0.12619,0.063958
0.13849,0.070193
0.15199,0.077037
0.16681,0.084548
0.18307,0.089378
0.20092,0.089579
0.22051,0.089808
0.24201,0.090086
0.26561,0.090405
0.29151,0.090769
0.31993,0.091185
0.35112,0.091667
0.38535,0.092212
0.42292,0.092824
0.46416,0.09351
0.50941,0.094273
0.55908,0.095114
0.61359,0.096031
0.67342,0.097024
0.73907,0.098086
0.81113,0.099211
0.89022,0.099999
0.97701,0.099999
1.0723,0.099999
1.1768,0.099999
1.2915,0.099999
1.4175,0.099999
1.5557,0.099999
1.7074,0.099999
1.8738,0.099999
2.0565,0.099999
2.257,0.099999
2.4771,0.099999
2.7186,0.099999
2.9836,0.099999
3.2745,0.099999
3.5938,0.099999
3.9442,0.099999
4.3288,0.099999
4.7508,0.099999
5.214,0.099999
5.7224,0.099999
6.2803,0.099999
6.8926,0.099999
7.5646,0.099999
8.3022,0.099999
9.1116,0.099999
10,0.099999


==> Figs/data/FRp4DG_SSPRK3_2BDF2_CFL.csv <==
dt,dtaumax
0.001,0.0013335
0.0010975,0.0014635
0.0012045,0.0016061
0.0013219,0.0017627
0.0014508,0.0019344
0.0015923,0.0021229
0.0017475,0.0023297
0.0019179,0.0025567
0.0021049,0.0028058
0.0023101,0.003079
0.0025354,0.0033788
0.0027826,0.0037078
0.0030539,0.0040686
0.0033516,0.0044645
0.0036784,0.0048988
0.004037,0.0053751
0.0044306,0.0058974
0.0048626,0.0064703
0.0053367,0.0070984
0.005857,0.0077869
0.0064281,0.0085416
0.0070548,0.0093686
0.0077426,0.010275
0.0084975,0.011267
0.009326,0.012354
0.010235,0.013543
0.011233,0.014844
0.012328,0.016267
0.01353,0.017823
0.01485,0.019522
0.016298,0.021378
0.017886,0.023402
0.01963,0.025607
0.021544,0.028009
0.023645,0.03062
0.02595,0.033457
0.02848,0.036531
0.031257,0.039858
0.034305,0.04345
0.037649,0.046894
0.04132,0.049823
0.045349,0.052637
0.04977,0.055317
0.054623,0.057854
0.059948,0.060245
0.065793,0.062493
0.072208,0.064601
0.079248,0.066579
0.086975,0.068431
0.095455,0.070168
0.10476,0.071796
0.11498,0.073324
0.12619,0.07476
0.13849,0.076111
0.15199,0.077385
0.16681,0.078591
0.18307,0.079736
0.20092,0.080832
0.22051,0.081871
0.24201,0.082882
0.26561,0.083843
0.29151,0.084784
0.31993,0.085704
0.35112,0.0866
0.38535,0.087477
0.42292,0.088339
0.46416,0.08918
0.50941,0.090002
0.55908,0.090794
0.61359,0.091553
0.67342,0.092266
0.73907,0.092921
0.81113,0.093495
0.89022,0.093961
0.97701,0.094277
1.0723,0.094621
1.1768,0.095352
1.2915,0.096201
1.4175,0.09706
1.5557,0.09797
1.7074,0.099015
1.8738,0.099999
2.0565,0.099999
2.257,0.099999
2.4771,0.099999
2.7186,0.099999
2.9836,0.099999
3.2745,0.099999
3.5938,0.099999
3.9442,0.099999
4.3288,0.099999
4.7508,0.099999
5.214,0.099999
5.7224,0.099999
6.2803,0.099999
6.8926,0.099999
7.5646,0.099999
8.3022,0.099999
9.1116,0.099999
10,0.099999


==> Figs/data/naca4412_resid_conv_p.csv <==
nc,base,1V,1Vap3,3V
1,1,1,1,1
2,1,0.94707,0.89785,0.94933
3,1.0001,0.93999,0.87037,0.92838
4,1.0002,0.93623,0.85567,0.91576
5,1.0002,0.93229,0.84609,0.90643
6,1.0002,0.92845,0.83884,0.89868
7,1.0002,0.92492,0.83283,0.89182
8,1.0002,0.9217,0.82754,0.88555
9,1.0001,0.91875,0.82273,0.87969
10,1,0.91602,0.81827,0.87412


==> Figs/data/naca4412_resid_conv_u.csv <==
nc,base,1V,1Vap3,3V
1,1,1,1,1
2,0.70005,0.37678,0.22217,0.10616
3,0.49006,0.17669,0.050336,0.015016
4,0.34305,0.083727,0.013078,0.0084805
5,0.24013,0.039677,0.0066396,0.0075862
6,0.16808,0.018895,0.0056767,0.0071692
7,0.11764,0.0092449,0.0053299,0.0069107
8,0.082322,0.0049959,0.0051214,0.006723
9,0.0576,0.0033615,0.0049765,0.0065732
10,0.040294,0.0028286,0.0048665,0.0064467

